A Game-Theoretic Approach to Robust Fusion and Kalman Filtering Under Unknown Correlations

This work addresses the problem of fusing two random vectors with unknown cross-correlations. We present a formulation and a numerical method for computing the optimal estimate in the minimax sense. We extend our formulation to linear measurement models that depend on two random vectors with unknown cross-correlations. As an application we consider the problem of decentralized state estimation for a group of agents. The proposed estimator takes cross-correlations into account while being less conservative than the widely used Covariance Intersection. We demonstrate the superiority of the proposed method compared to Covariance Intersection with numerical examples and simulations within the specific application of decentralized state estimation using relative position measurements.

==> simulationPos.txt <==
f prf1 prf2 prf3 prf4  pci1 pci2 pci3 pci4 pcf1 pcf2 pcf3 pcf4 pnf1 pnf2 pnf3 pnf4
1	0.6619	6.554	6.013	5.087	0.6619	7.071	7.071	7.071	0.7051	0.7814	0.7797	0.7113	0.6925	4.985	0.09881	0.04687
2	0.3253	0.6818	5.049	0.787	0.3253	0.6812	7.063	0.7878	0.2701	0.192	0.2633	0.3001	0.325	0.63	2.55	0.6588
3	0.6271	0.3109	0.6587	0.3269	0.6276	0.214	0.6584	0.224	0.5818	0.5918	0.5655	0.5871	0.2657	0.1542	0.4943	0.1871
4	0.7314	0.7367	0.4827	0.6372	0.7325	0.6391	0.2132	0.5436	0.686	0.7123	0.7261	0.7009	0.2317	0.2568	0.1244	0.08574
5	0.376	0.7743	0.8061	0.6572	0.376	0.8262	0.4224	0.7058	0.3334	0.3072	0.3245	0.354	0.1157	0.2117	0.2436	0.1856
6	0.3411	0.3012	0.789	0.3195	0.3401	0.2964	0.7291	0.3411	0.2997	0.2683	0.2826	0.2938	0.2127	0.1159	0.2242	0.07929
7	0.3116	0.5082	0.3214	0.482	0.3103	0.4595	0.4164	0.5168	0.2501	0.2397	0.2572	0.2965	0.1601	0.2737	0.1431	0.1505
8	0.3821	0.384	0.4831	0.3643	0.3808	0.3324	0.4301	0.3774	0.308	0.3213	0.3275	0.3604	0.1369	0.2502	0.1849	0.1451
9	0.5474	0.6593	0.3021	0.4768	0.5473	0.6929	0.2324	0.5132	0.4687	0.488	0.4804	0.5312	0.1536	0.2928	0.1975	0.2268
10	0.6195	0.5981	0.7748	0.428	0.6203	0.6257	0.8768	0.4444	0.5455	0.5346	0.5469	0.5851	0.1807	0.3012	0.254	0.1623
11	0.5544	0.6726	0.5902	0.5399	0.5549	0.6989	0.7171	0.5842	0.4772	0.4812	0.4864	0.5123	0.2072	0.2843	0.2665	0.1742
12	0.4375	0.6683	0.5918	0.485	0.436	0.6763	0.6772	0.5118	0.3811	0.375	0.3691	0.4023	0.2467	0.3171	0.2502	0.2312
13	0.3542	0.523	0.68	0.4775	0.3513	0.463	0.7151	0.4821	0.3022	0.3016	0.3047	0.3336	0.2542	0.329	0.2835	0.2622
14	0.1911	0.4209	0.63	0.3658	0.1846	0.338	0.5973	0.3523	0.144	0.148	0.17	0.1863	0.2791	0.3317	0.3214	0.2908
15	0.04951	0.2158	0.4074	0.3312	0.04745	0.2013	0.3568	0.3366	0.01293	0.03635	0.03412	0.084	0.3001	0.3227	0.3254	0.3427
16	0.04329	0.06819	0.3152	0.1861	0.0561	0.3067	0.3963	0.2081	0.06416	0.0455	0.01673	0.05287	0.3009	0.2906	0.3596	0.3818
17	0.04175	0.07378	0.09312	0.1844	0.05146	0.2262	0.584	0.3607	0.03016	0.02712	0.02735	0.06824	0.3642	0.3034	0.3465	0.3576
18	0.1077	0.1174	0.2262	0.09326	0.1198	0.1896	0.5301	0.211	0.0902	0.08104	0.07017	0.09597	0.3548	0.3484	0.3415	0.3716
19	0.1379	0.1929	0.09227	0.09874	0.1476	0.3119	0.2466	0.1303	0.1407	0.1097	0.1024	0.06411	0.3634	0.3649	0.346	0.4034
20	0.2337	0.1124	0.1468	0.09675	0.2466	0.191	0.2916	0.1405	0.1932	0.162	0.1863	0.1424	0.3932	0.3824	0.359	0.4213
21	0.09076	0.2774	0.1944	0.2641	0.1003	0.4088	0.2917	0.3636	0.09957	0.06574	0.1001	0.03695	0.4117	0.4076	0.3604	0.4315
22	0.05775	0.07438	0.3527	0.1191	0.05046	0.1193	0.6038	0.1224	0.06588	0.06035	0.04872	0.06608	0.4439	0.4453	0.3705	0.4496
23	0.1221	0.155	0.1158	0.123	0.1191	0.2397	0.1942	0.2394	0.1053	0.114	0.1283	0.07326	0.456	0.4907	0.4379	0.4551
24	0.1322	0.1467	0.1028	0.1218	0.1312	0.1964	0.3447	0.1504	0.1199	0.1089	0.1429	0.08408	0.4738	0.5114	0.4508	0.5069
25	0.2194	0.1412	0.01734	0.1282	0.2184	0.2352	0.1545	0.1622	0.1695	0.1617	0.1816	0.161	0.4999	0.4694	0.4499	0.5301
26	0.2887	0.1934	0.2996	0.206	0.2905	0.2449	0.4913	0.2627	0.1979	0.1986	0.1866	0.2224	0.5217	0.4812	0.437	0.5423
27	0.2997	0.3271	0.3363	0.2964	0.3057	0.4245	0.5085	0.4063	0.206	0.217	0.1983	0.2342	0.5245	0.5179	0.4493	0.5571
28	0.2809	0.1844	0.6157	0.3189	0.2883	0.1986	0.9919	0.4537	0.2023	0.1759	0.2062	0.2408	0.5322	0.5123	0.5457	0.5839
29	0.2131	0.3645	0.285	0.2586	0.2194	0.4711	0.4102	0.2902	0.1576	0.1379	0.1909	0.1995	0.5424	0.5433	0.5709	0.6018
30	0.1348	0.2219	0.3827	0.2149	0.1377	0.242	0.5559	0.2256	0.1139	0.09453	0.1729	0.1413	0.5552	0.5487	0.6018	0.6041
31	0.1595	0.07655	0.2807	0.1526	0.16	0.1156	0.2772	0.1881	0.1429	0.1024	0.179	0.1516	0.5982	0.5448	0.6302	0.6245
32	0.07873	0.1978	0.2543	0.3794	0.077	0.2706	0.2989	0.4614	0.06665	0.06984	0.1145	0.07144	0.6164	0.5575	0.6616	0.6533
33	0.09527	0.2248	0.2472	0.2076	0.0952	0.3936	0.5415	0.2431	0.07081	0.09048	0.1226	0.07691	0.6409	0.5374	0.6285	0.6754
34	0.03953	0.1156	0.191	0.1311	0.03463	0.1969	0.5299	0.1128	0.06647	0.03831	0.09831	0.07459	0.6544	0.5596	0.6367	0.6921
35	0.1545	0.1361	0.1948	0.096	0.1519	0.184	0.3878	0.2319	0.1457	0.1108	0.164	0.1278	0.6999	0.5872	0.6301	0.7004
36	0.06784	0.04869	0.1356	0.06649	0.06866	0.04704	0.2358	0.09101	0.07607	0.07328	0.1109	0.03968	0.7183	0.6046	0.6571	0.6935
37	0.1923	0.0415	0.08945	0.03718	0.1918	0.04972	0.06769	0.04392	0.1782	0.1459	0.194	0.1265	0.7416	0.6362	0.654	0.7294
38	0.171	0.2635	0.07673	0.1352	0.1726	0.3715	0.1622	0.1748	0.1593	0.1407	0.1674	0.1033	0.7477	0.6979	0.6772	0.7409
39	0.05006	0.1458	0.2696	0.06583	0.04963	0.1584	0.5235	0.05692	0.0905	0.06567	0.09776	0.04454	0.7495	0.7399	0.7135	0.7661
40	0.02559	0.1375	0.1525	0.1119	0.02212	0.2325	0.2419	0.1896	0.06359	0.03703	0.06315	0.05393	0.7713	0.7344	0.7398	0.7833
41	0.083	0.08948	0.02548	0.07296	0.08682	0.1149	0.1762	0.1039	0.04824	0.08411	0.05197	0.02259	0.7781	0.749	0.7724	0.7981
42	0.01189	0.1449	0.1578	0.1016	0.01534	0.2705	0.1244	0.1147	0.04017	0.05755	0.05062	0.02692	0.7882	0.7762	0.8138	0.8142
43	0.00342	0.09716	0.06982	0.1068	0.006219	0.1409	0.2736	0.1169	0.04103	0.05759	0.06231	0.03967	0.8064	0.7826	0.8344	0.8209
44	0.1771	0.0402	0.1663	0.0744	0.1763	0.04674	0.3085	0.04634	0.1651	0.1639	0.1661	0.1626	0.813	0.8026	0.8318	0.8408
45	0.1717	0.2467	0.1434	0.267	0.1717	0.381	0.1752	0.3607	0.1619	0.17	0.1767	0.1714	0.8257	0.8196	0.8301	0.8578
46	0.1538	0.1531	0.2711	0.257	0.1511	0.1874	0.5637	0.2926	0.1599	0.1567	0.1694	0.1657	0.8473	0.8552	0.8594	0.8867
47	0.2592	0.0848	0.199	0.2045	0.2562	0.05823	0.2741	0.1812	0.2482	0.237	0.2398	0.2499	0.8755	0.8816	0.8598	0.9133
48	0.3204	0.1708	0.1478	0.2275	0.321	0.2119	0.172	0.2123	0.2964	0.2854	0.2924	0.3017	0.8984	0.8821	0.8899	0.9329
49	0.3715	0.2605	0.2234	0.3889	0.3745	0.3292	0.3129	0.489	0.3433	0.3268	0.3405	0.3583	0.9091	0.9089	0.891	0.9467
50	0.3976	0.2617	0.2485	0.2454	0.4026	0.3413	0.3556	0.2381	0.3773	0.3563	0.3584	0.3749	0.9169	0.9524	0.9043	0.9636
51	0.3116	0.2557	0.4032	0.3445	0.3164	0.277	0.6697	0.3884	0.3235	0.2847	0.3218	0.3054	0.932	0.9708	0.9499	0.9938
52	0.3468	0.2568	0.2523	0.2422	0.351	0.2668	0.2821	0.1926	0.3619	0.3273	0.3411	0.3164	0.9486	0.9881	0.9787	1.014
53	0.3639	0.3009	0.3587	0.2867	0.3673	0.3391	0.393	0.3584	0.3913	0.3345	0.3582	0.316	1.001	0.999	1.028	1.007
54	0.3306	0.4266	0.3404	0.3182	0.3341	0.5209	0.428	0.3354	0.3646	0.317	0.3348	0.2975	1.022	1.029	1.041	1.02
55	0.3764	0.4302	0.4201	0.4284	0.3806	0.4818	0.5965	0.5009	0.3924	0.3682	0.3892	0.3555	1.049	1.042	1.045	1.04
56	0.4079	0.496	0.5236	0.2689	0.4106	0.5825	0.6981	0.188	0.4257	0.4015	0.4223	0.3687	1.075	1.036	1.054	1.068
57	0.4451	0.3575	0.6545	0.2633	0.4481	0.3094	0.8555	0.2369	0.468	0.4265	0.4531	0.3951	1.087	1.068	1.077	1.086
58	0.4097	0.4755	0.4486	0.302	0.4135	0.5235	0.3356	0.304	0.4413	0.4187	0.443	0.357	1.1	1.063	1.101	1.103
59	0.3003	0.4389	0.421	0.2733	0.3001	0.4198	0.3852	0.2616	0.3668	0.3475	0.3456	0.2595	1.127	1.063	1.115	1.125
60	0.317	0.3372	0.4316	0.2506	0.3166	0.2354	0.3817	0.1909	0.3805	0.3646	0.3601	0.2843	1.152	1.067	1.138	1.143
61	0.2155	0.2751	0.3572	0.4562	0.2143	0.2288	0.16	0.5917	0.2935	0.2679	0.2739	0.2182	1.159	1.098	1.144	1.165
62	0.2326	0.2425	0.2858	0.2884	0.2326	0.2701	0.1818	0.1938	0.3022	0.2602	0.2705	0.2356	1.168	1.131	1.152	1.179
63	0.245	0.3518	0.2584	0.02549	0.2555	0.4079	0.605	0.2704	0.2854	0.2228	0.2402	0.23	1.193	1.143	1.19	1.203
64	0.1876	0.295	0.2686	0.1471	0.1948	0.4106	0.356	0.2031	0.2514	0.2059	0.2055	0.1843	1.204	1.178	1.196	1.202
65	0.3152	0.2978	0.2111	0.327	0.3238	0.3087	0.461	0.5428	0.3375	0.3077	0.3014	0.3005	1.223	1.204	1.203	1.235
66	0.3435	0.2677	0.2382	0.33	0.3519	0.2957	0.2655	0.4272	0.3643	0.3132	0.3097	0.3292	1.255	1.22	1.208	1.265
67	0.2849	0.3502	0.2634	0.3073	0.2981	0.4415	0.3037	0.319	0.2981	0.2542	0.2463	0.2753	1.271	1.225	1.222	1.276
68	0.354	0.2552	0.4446	0.2733	0.3687	0.233	0.7934	0.2487	0.3445	0.2862	0.3135	0.3171	1.291	1.24	1.225	1.283
69	0.4196	0.3479	0.4034	0.2704	0.4375	0.4151	0.4043	0.3388	0.3966	0.3346	0.3638	0.3636	1.313	1.26	1.258	1.283
70	0.3665	0.3075	0.379	0.3527	0.3812	0.347	0.4395	0.4619	0.3655	0.3233	0.3372	0.3284	1.328	1.266	1.265	1.286
71	0.2958	0.2716	0.2864	0.3389	0.3133	0.275	0.3723	0.3571	0.2928	0.2312	0.2557	0.2391	1.349	1.273	1.273	1.298
72	0.3252	0.3071	0.2953	0.2287	0.3422	0.3733	0.3601	0.197	0.3163	0.2592	0.2878	0.2704	1.356	1.301	1.29	1.294
73	0.3013	0.3451	0.329	0.2949	0.3153	0.4779	0.4408	0.3262	0.3065	0.256	0.3113	0.257	1.365	1.32	1.31	1.304
74	0.3617	0.3836	0.3755	0.2554	0.3709	0.4943	0.7054	0.2724	0.3802	0.3537	0.3753	0.3388	1.373	1.358	1.328	1.318
75	0.3977	0.3243	0.3778	0.261	0.4105	0.3951	0.5328	0.2715	0.4113	0.4081	0.4334	0.3752	1.357	1.359	1.347	1.332
76	0.4288	0.2936	0.4414	0.3685	0.4419	0.2725	0.6168	0.5029	0.4467	0.4301	0.4652	0.4091	1.381	1.358	1.39	1.358
77	0.341	0.3576	0.2939	0.4304	0.3529	0.427	0.2734	0.569	0.382	0.379	0.3926	0.355	1.383	1.378	1.39	1.368
78	0.3871	0.3651	0.2302	0.4457	0.3997	0.4089	0.2069	0.5179	0.4142	0.4332	0.4291	0.4067	1.385	1.388	1.382	1.387
79	0.3031	0.4041	0.4211	0.321	0.3184	0.4639	0.7272	0.19	0.328	0.3323	0.3493	0.3266	1.375	1.412	1.389	1.404
80	0.3196	0.3099	0.5266	0.3575	0.3358	0.2275	0.7531	0.3493	0.3192	0.3107	0.364	0.3188	1.377	1.411	1.416	1.407
81	0.2204	0.2468	0.4183	0.2723	0.2298	0.2346	0.2811	0.2179	0.2689	0.2319	0.2784	0.2453	1.411	1.407	1.434	1.414
82	0.1953	0.2174	0.2932	0.2798	0.2023	0.1758	0.1836	0.3068	0.2413	0.1896	0.2426	0.2223	1.434	1.418	1.437	1.435
83	0.1093	0.1789	0.3287	0.131	0.1141	0.106	0.2976	0.07173	0.1876	0.131	0.1916	0.1655	1.453	1.426	1.468	1.43
84	0.1681	0.1571	0.2291	0.05815	0.1738	0.09712	0.06974	0.2094	0.2016	0.1503	0.199	0.1755	1.462	1.445	1.471	1.424
85	0.1944	0.1687	0.2429	0.1075	0.1974	0.1562	0.23	0.1602	0.2354	0.1943	0.2306	0.2232	1.47	1.457	1.5	1.448
86	0.3032	0.1577	0.1895	0.1799	0.3104	0.1368	0.1733	0.2777	0.2992	0.2525	0.2979	0.2656	1.49	1.459	1.507	1.451
87	0.321	0.2035	0.2582	0.2466	0.3252	0.2978	0.3338	0.3945	0.3524	0.2879	0.3338	0.3003	1.496	1.472	1.533	1.48
88	0.3184	0.2365	0.3005	0.2575	0.331	0.3044	0.5404	0.3329	0.3188	0.2711	0.3133	0.2714	1.502	1.48	1.564	1.481
89	0.293	0.2844	0.3877	0.3037	0.2985	0.375	0.637	0.4493	0.3405	0.293	0.3176	0.2777	1.511	1.496	1.599	1.503
90	0.1919	0.3019	0.3993	0.3455	0.1923	0.3551	0.5877	0.4365	0.2815	0.2354	0.2352	0.2064	1.52	1.516	1.619	1.539
91	0.1313	0.1872	0.3223	0.2597	0.1315	0.1866	0.32	0.1812	0.2168	0.1793	0.1764	0.1416	1.531	1.507	1.617	1.562
92	0.1459	0.1664	0.2455	0.1478	0.1397	0.2755	0.3394	0.02735	0.2444	0.1952	0.1838	0.1445	1.551	1.53	1.618	1.565
93	0.1642	0.107	0.1617	0.1822	0.1636	0.04128	0.218	0.1767	0.2312	0.1897	0.1794	0.1728	1.557	1.535	1.613	1.596
94	0.1852	0.08963	0.1103	0.1359	0.1846	0.09958	0.1603	0.07365	0.2381	0.1845	0.1803	0.1644	1.591	1.541	1.608	1.6
95	0.1819	0.0883	0.1043	0.1499	0.185	0.07564	0.378	0.219	0.2135	0.1824	0.1685	0.1531	1.602	1.548	1.601	1.602
96	0.1328	0.1484	0.09905	0.1635	0.1388	0.2261	0.1023	0.1943	0.1735	0.1561	0.1331	0.1179	1.602	1.568	1.611	1.616
97	0.1414	0.06389	0.0658	0.1109	0.1377	0.1351	0.2429	0.1139	0.2237	0.1802	0.1641	0.1394	1.619	1.566	1.608	1.614
98	0.1247	0.1653	0.1219	0.09907	0.1221	0.2846	0.1033	0.1772	0.21	0.165	0.1516	0.1245	1.628	1.601	1.616	1.63
99	0.1456	0.08498	0.0724	0.1715	0.1368	0.05329	0.1738	0.356	0.247	0.1827	0.1708	0.1455	1.657	1.598	1.605	1.645
100	0.2106	0.08468	0.12	0.05359	0.2009	0.04898	0.1225	0.07349	0.3167	0.2632	0.2682	0.2036	1.65	1.612	1.621	1.645
101	0.2526	0.1647	0.072	0.05533	0.2506	0.3339	0.1148	0.2135	0.3396	0.302	0.284	0.2315	1.671	1.605	1.632	1.651
102	0.225	0.1655	0.05398	0.0933	0.2273	0.2133	0.2614	0.185	0.3147	0.2877	0.277	0.2155	1.67	1.62	1.641	1.663
103	0.2183	0.2052	0.1543	0.09108	0.2187	0.299	0.3513	0.1486	0.3163	0.2982	0.2922	0.1946	1.7	1.646	1.665	1.658
104	0.2142	0.2701	0.1488	0.08747	0.2153	0.3892	0.3342	0.1053	0.3071	0.2962	0.2718	0.1839	1.704	1.665	1.675	1.675
105	0.2762	0.2756	0.2519	0.1195	0.2795	0.3072	0.5375	0.1479	0.3464	0.3299	0.3178	0.2368	1.709	1.686	1.686	1.689
106	0.2578	0.2124	0.2748	0.1321	0.2594	0.1503	0.3746	0.1431	0.3428	0.3051	0.299	0.2222	1.718	1.674	1.713	1.688
107	0.1996	0.3809	0.2979	0.2084	0.1998	0.6193	0.184	0.3295	0.2777	0.255	0.2654	0.1759	1.725	1.723	1.739	1.703
108	0.2181	0.2676	0.3853	0.2415	0.217	0.1725	0.7697	0.306	0.2799	0.2445	0.2813	0.1957	1.726	1.716	1.761	1.698
109	0.2542	0.2448	0.4021	0.1132	0.2511	0.1664	0.3538	0.1531	0.3121	0.25	0.3009	0.2253	1.742	1.728	1.769	1.716
110	0.2253	0.1402	0.4739	0.2277	0.2269	0.05835	0.4635	0.3257	0.2715	0.18	0.2641	0.193	1.767	1.715	1.809	1.723
111	0.2582	0.1219	0.3518	0.1738	0.2582	0.02357	0.2649	0.1229	0.303	0.2046	0.3083	0.2208	1.78	1.707	1.836	1.72
112	0.2848	0.1806	0.1905	0.1414	0.2786	0.2254	0.2384	0.211	0.3341	0.2682	0.3406	0.2452	1.793	1.706	1.818	1.723
113	0.2301	0.2439	0.2749	0.248	0.2271	0.4532	0.3769	0.3855	0.2796	0.2159	0.3015	0.2194	1.794	1.754	1.843	1.741
114	0.2126	0.3076	0.2688	0.2065	0.213	0.4901	0.6956	0.218	0.252	0.2062	0.2758	0.1998	1.806	1.801	1.861	1.76
115	0.2098	0.1855	0.3047	0.2097	0.2059	0.0789	0.6174	0.3002	0.2575	0.2062	0.2686	0.1904	1.826	1.797	1.867	1.773
116	0.2559	0.158	0.2469	0.1909	0.2498	0.1234	0.1199	0.1521	0.2999	0.2375	0.3015	0.2409	1.842	1.799	1.873	1.801
117	0.163	0.1834	0.3086	0.2199	0.1571	0.2139	0.223	0.3042	0.2149	0.1527	0.2341	0.169	1.854	1.808	1.907	1.823
118	0.1805	0.2473	0.328	0.209	0.1679	0.3422	0.4644	0.2897	0.2346	0.1634	0.2387	0.1775	1.875	1.841	1.921	1.842
119	0.05986	0.2011	0.2706	0.09797	0.04552	0.2061	0.3393	0.1793	0.1437	0.08049	0.1263	0.09383	1.875	1.865	1.92	1.855
120	0.05953	0.1844	0.2447	0.09102	0.05609	0.1773	0.2925	0.02558	0.1054	0.05435	0.1257	0.07661	1.861	1.903	1.932	1.87
121	0.09546	0.1273	0.2292	0.1031	0.1009	0.07586	0.2977	0.2264	0.09241	0.05748	0.1254	0.07746	1.895	1.91	1.949	1.887
122	0.08167	0.07855	0.1994	0.06533	0.09753	0.2901	0.0735	0.1463	0.07132	0.0367	0.09115	0.05336	1.917	1.898	1.962	1.903
123	0.1081	0.01343	0.2103	0.095	0.1158	0.07511	0.3982	0.162	0.09321	0.05675	0.1284	0.07887	1.925	1.901	1.994	1.913
124	0.1496	0.08663	0.0953	0.1055	0.1462	0.2236	0.1665	0.1603	0.1373	0.08327	0.1695	0.1158	1.953	1.907	1.993	1.934
125	0.1579	0.07638	0.06922	0.1284	0.1624	0.1169	0.258	0.2148	0.14	0.09141	0.1589	0.1308	1.963	1.914	1.992	1.953
126	0.1373	0.06649	0.1008	0.2038	0.1437	0.09399	0.2299	0.3771	0.1307	0.07922	0.1135	0.1149	1.997	1.911	1.98	1.969
127	0.1529	0.1379	0.1097	0.1441	0.178	0.2887	0.1727	0.1287	0.07234	0.08063	0.1077	0.1129	2.003	1.95	1.977	1.991
128	0.1704	0.1322	0.2226	0.2023	0.1995	0.1678	0.7435	0.3211	0.0785	0.09045	0.1314	0.1329	2.01	1.98	2.031	2.005
129	0.2029	0.111	0.19	0.2854	0.2428	0.1527	0.3037	0.5046	0.1051	0.1365	0.15	0.1712	2.028	1.997	2.042	2.029
130	0.1528	0.06552	0.2243	0.1832	0.1905	0.1832	0.344	0.2287	0.08775	0.08482	0.1067	0.1175	2.027	2.016	2.064	2.047
131	0.1495	0.08252	0.1843	0.2651	0.189	0.2766	0.1161	0.4238	0.09215	0.08206	0.09875	0.1286	2.037	2.021	2.093	2.057
132	0.1349	0.23	0.09465	0.273	0.1699	0.5629	0.3082	0.3702	0.0591	0.0684	0.09209	0.1296	2.069	2.011	2.111	2.092
133	0.123	0.2286	0.1667	0.3069	0.1585	0.3542	0.6666	0.4313	0.04676	0.07407	0.08982	0.1166	2.088	2.016	2.14	2.094
134	0.1337	0.2248	0.1004	0.2904	0.1665	0.326	0.2993	0.3843	0.0521	0.09424	0.08974	0.1059	2.103	2.042	2.145	2.106
135	0.1456	0.2035	0.1025	0.1986	0.1785	0.2024	0.3029	0.09091	0.06192	0.1146	0.08675	0.11	2.122	2.055	2.17	2.134
136	0.1388	0.2287	0.1603	0.2141	0.1654	0.2886	0.2135	0.2253	0.05636	0.08212	0.08031	0.1092	2.136	2.073	2.181	2.135
137	0.1496	0.1168	0.1345	0.227	0.1661	0.1046	0.1766	0.2976	0.07842	0.05233	0.1059	0.1176	2.141	2.088	2.209	2.159
138	0.1455	0.1244	0.1804	0.165	0.1606	0.1768	0.09763	0.1431	0.07518	0.03483	0.1408	0.09903	2.164	2.109	2.231	2.164
139	0.1647	0.07517	0.1545	0.2223	0.1803	0.03397	0.1878	0.332	0.09187	0.04081	0.1445	0.1106	2.192	2.123	2.238	2.176
140	0.2057	0.09569	0.1409	0.2606	0.2201	0.1357	0.1095	0.3766	0.1287	0.0654	0.1921	0.1492	2.2	2.13	2.249	2.194
141	0.223	0.1102	0.1026	0.2608	0.2395	0.1644	0.05441	0.359	0.1427	0.0878	0.196	0.1412	2.216	2.132	2.266	2.197
142	0.2149	0.1722	0.1542	0.219	0.2343	0.379	0.2787	0.2008	0.1301	0.08297	0.1828	0.1427	2.218	2.173	2.277	2.213
143	0.2479	0.1044	0.2044	0.1399	0.2688	0.0741	0.5978	0.1144	0.1671	0.122	0.2164	0.1499	2.23	2.18	2.306	2.215
144	0.2729	0.1623	0.1046	0.218	0.2978	0.281	0.1147	0.3247	0.2011	0.157	0.2488	0.1957	2.238	2.179	2.311	2.221
145	0.2889	0.203	0.2393	0.3008	0.3165	0.3476	0.4798	0.5412	0.2077	0.1594	0.2719	0.2007	2.264	2.195	2.338	2.226
146	0.1904	0.2444	0.1854	0.2821	0.2161	0.3742	0.3515	0.3898	0.1332	0.09221	0.1853	0.1188	2.277	2.204	2.36	2.25
147	0.193	0.2253	0.1879	0.2912	0.218	0.2623	0.407	0.3805	0.1322	0.09277	0.1747	0.1206	2.301	2.208	2.349	2.248
148	0.2492	0.2193	0.2165	0.2598	0.2766	0.2576	0.4101	0.2456	0.151	0.1341	0.1793	0.1617	2.324	2.209	2.336	2.276
149	0.1946	0.1786	0.2277	0.2196	0.2219	0.1731	0.3037	0.1964	0.1194	0.1027	0.1446	0.1132	2.339	2.245	2.34	2.309
150	0.1202	0.2056	0.2887	0.3063	0.1487	0.2628	0.4051	0.4988	0.06471	0.04718	0.09684	0.07414	2.349	2.261	2.363	2.321
151	0.09573	0.2484	0.2017	0.2841	0.1188	0.3803	0.147	0.359	0.04581	0.04439	0.07081	0.05347	2.354	2.258	2.366	2.335
152	0.07053	0.207	0.2191	0.2424	0.087	0.1813	0.271	0.2717	0.04784	0.06424	0.03247	0.01637	2.362	2.277	2.398	2.353
153	0.1725	0.1958	0.2091	0.2133	0.1874	0.1787	0.1527	0.1863	0.03828	0.1243	0.04438	0.07315	2.37	2.304	2.415	2.376
154	0.149	0.1875	0.1823	0.2249	0.1637	0.2331	0.2137	0.3083	0.01721	0.1095	0.02659	0.05906	2.381	2.312	2.445	2.385
155	0.1583	0.1918	0.2098	0.2263	0.1755	0.208	0.499	0.2878	0.01366	0.1048	0.03875	0.06401	2.406	2.328	2.422	2.392
156	0.1641	0.1169	0.2489	0.2026	0.1814	0.02736	0.36	0.2972	0.03136	0.1049	0.03708	0.06048	2.434	2.36	2.431	2.411
157	0.1693	0.147	0.1442	0.1892	0.1876	0.2079	0.1216	0.228	0.03733	0.1001	0.03271	0.07686	2.451	2.394	2.451	2.424
158	0.1513	0.1947	0.1797	0.1552	0.1695	0.3061	0.32	0.2443	0.02556	0.07535	0.02786	0.05989	2.465	2.427	2.47	2.444
159	0.2201	0.2472	0.2437	0.1611	0.2422	0.4141	0.5149	0.2303	0.0907	0.1519	0.08912	0.1191	2.477	2.419	2.488	2.456
160	0.2365	0.2176	0.2783	0.1939	0.2602	0.2176	0.6898	0.2851	0.1047	0.1505	0.1125	0.1332	2.496	2.454	2.473	2.472
161	0.2247	0.1434	0.3365	0.2904	0.248	0.1886	0.4863	0.49	0.09353	0.1231	0.1177	0.1362	2.515	2.489	2.469	2.475
162	0.2537	0.1941	0.2379	0.2643	0.2746	0.265	0.3251	0.3442	0.1129	0.1281	0.1312	0.1466	2.524	2.508	2.481	2.493
163	0.2457	0.308	0.2415	0.2215	0.267	0.5234	0.2792	0.1926	0.1122	0.1249	0.1212	0.1378	2.526	2.508	2.495	2.512
164	0.1837	0.3292	0.2587	0.1925	0.202	0.4323	0.5498	0.1566	0.05846	0.07759	0.06826	0.07626	2.544	2.519	2.518	2.537
165	0.1732	0.2598	0.2858	0.136	0.187	0.1931	0.4701	0.07776	0.03893	0.03621	0.04039	0.05236	2.559	2.544	2.528	2.568
166	0.1596	0.2396	0.2513	0.1863	0.1714	0.2112	0.1798	0.2723	0.01632	0.0144	0.03658	0.03103	2.573	2.563	2.553	2.58
167	0.1776	0.2266	0.1994	0.266	0.1895	0.3493	0.1893	0.4621	0.07129	0.05546	0.07644	0.05231	2.581	2.608	2.583	2.597
168	0.1475	0.2338	0.3008	0.3599	0.1594	0.312	0.5519	0.6002	0.06899	0.04633	0.06965	0.05748	2.609	2.611	2.588	2.596
169	0.2259	0.2497	0.2157	0.4174	0.2391	0.3229	0.1736	0.6564	0.0866	0.08487	0.1105	0.1387	2.63	2.616	2.623	2.584
170	0.2522	0.3035	0.3259	0.4366	0.2611	0.4611	0.5597	0.5396	0.07278	0.07188	0.1155	0.1577	2.633	2.613	2.626	2.582
171	0.2874	0.3307	0.3621	0.3472	0.2968	0.407	0.7094	0.2615	0.08314	0.1017	0.1491	0.1767	2.657	2.619	2.625	2.609
172	0.3303	0.3151	0.3194	0.3403	0.3388	0.312	0.4302	0.33	0.09897	0.1291	0.1735	0.1887	2.669	2.64	2.643	2.639
173	0.2873	0.3493	0.3586	0.3668	0.2941	0.4435	0.4029	0.5168	0.06198	0.08816	0.1439	0.1482	2.683	2.663	2.654	2.682
174	0.2602	0.3012	0.366	0.4163	0.2631	0.305	0.5197	0.5976	0.04488	0.05841	0.1147	0.1313	2.694	2.696	2.67	2.698
175	0.3016	0.3474	0.3088	0.3537	0.3037	0.4236	0.2805	0.2865	0.08079	0.1055	0.1329	0.1654	2.703	2.71	2.69	2.708
176	0.3056	0.298	0.2467	0.387	0.3097	0.269	0.31	0.4122	0.07981	0.1082	0.1254	0.1784	2.726	2.74	2.725	2.719
177	0.3247	0.3197	0.3906	0.3885	0.329	0.3823	0.4853	0.4318	0.09639	0.105	0.1387	0.2006	2.736	2.732	2.712	2.739
178	0.2578	0.3345	0.3503	0.3818	0.2597	0.3973	0.4706	0.3691	0.06197	0.05055	0.08675	0.1686	2.743	2.731	2.721	2.758
179	0.2839	0.3612	0.4179	0.3453	0.2848	0.4144	0.566	0.3077	0.06939	0.05791	0.119	0.1764	2.758	2.73	2.734	2.766
180	0.2524	0.3745	0.4187	0.3574	0.25	0.4413	0.5108	0.3548	0.05471	0.04097	0.0917	0.1592	2.771	2.749	2.744	2.759
181	0.259	0.3367	0.4466	0.3287	0.257	0.3178	0.6083	0.3013	0.08419	0.068	0.1104	0.1645	2.781	2.774	2.759	2.759
182	0.309	0.3815	0.3614	0.29	0.3079	0.4668	0.182	0.2218	0.1083	0.1109	0.1353	0.1861	2.792	2.793	2.765	2.762
183	0.3083	0.333	0.396	0.3358	0.3021	0.2673	0.4973	0.4381	0.1092	0.1052	0.1076	0.1747	2.792	2.805	2.772	2.771
184	0.3322	0.3998	0.3533	0.3345	0.324	0.4813	0.2589	0.4321	0.1104	0.1164	0.1232	0.1713	2.804	2.805	2.802	2.791
185	0.3085	0.3741	0.3705	0.3016	0.2985	0.3525	0.4682	0.2838	0.08574	0.09831	0.09794	0.1392	2.807	2.815	2.816	2.804
186	0.3228	0.3598	0.4052	0.3248	0.3133	0.3268	0.4534	0.3551	0.094	0.1034	0.1151	0.1528	2.827	2.841	2.826	2.816
187	0.301	0.3084	0.3102	0.3357	0.2912	0.213	0.149	0.3747	0.08526	0.08967	0.08021	0.1423	2.84	2.872	2.855	2.821
188	0.2609	0.325	0.3258	0.3703	0.2503	0.3614	0.211	0.4342	0.05543	0.05483	0.04703	0.123	2.864	2.873	2.878	2.824
189	0.1665	0.2976	0.2845	0.2805	0.1511	0.2513	0.1601	0.202	0.01283	0.03116	0.06723	0.03644	2.858	2.899	2.923	2.823
190	0.1653	0.3054	0.299	0.2172	0.1486	0.3387	0.2641	0.07282	0.02662	0.0287	0.08974	0.04077	2.868	2.877	2.945	2.834
191	0.2059	0.2051	0.3324	0.1517	0.1904	0.04623	0.447	0.09321	0.03945	0.04614	0.08377	0.06317	2.888	2.892	2.949	2.848
192	0.2257	0.1698	0.2524	0.1692	0.2121	0.08128	0.094	0.2206	0.03664	0.04408	0.05317	0.07186	2.922	2.911	2.977	2.877
193	0.205	0.2048	0.1295	0.2747	0.1948	0.2331	0.2426	0.4414	0.02879	0.03358	0.08018	0.07947	2.941	2.922	3.007	2.878
194	0.1804	0.3297	0.1113	0.2769	0.1687	0.5456	0.09492	0.3402	0.02068	0.01901	0.08282	0.06231	2.951	2.918	3.025	2.902
195	0.1208	0.2782	0.2208	0.2942	0.107	0.2658	0.6509	0.3312	0.0937	0.06364	0.1569	0.06565	2.962	2.944	3.055	2.933
196	0.04495	0.1736	0.1766	0.2187	0.02208	0.03839	0.2507	0.129	0.115	0.09251	0.1678	0.04869	2.984	2.956	3.085	2.942
197	0.1264	0.1564	0.2413	0.1651	0.1161	0.07189	0.1194	0.06819	0.1532	0.1147	0.1807	0.09096	3.013	2.966	3.078	2.962
198	0.1252	0.1096	0.1933	0.244	0.1243	0.02593	0.07918	0.3684	0.1909	0.1447	0.1975	0.1118	3.037	2.98	3.081	2.976
199	0.1727	0.06688	0.0573	0.08644	0.1836	0.191	0.2761	0.2279	0.239	0.1852	0.2597	0.1667	3.06	3.009	3.099	3
200	0.1766	0.1153	0.05887	0.1291	0.1887	0.1936	0.3041	0.1846	0.2311	0.1766	0.2581	0.1583	3.067	3.018	3.107	3.003
201	0.2132	0.1171	0.1773	0.1566	0.2263	0.2084	0.4936	0.2758	0.2503	0.1844	0.2738	0.1889	3.092	3.042	3.139	3.033
202	0.2038	0.1454	0.1878	0.165	0.2158	0.2199	0.3734	0.225	0.234	0.1697	0.2667	0.1749	3.106	3.062	3.154	3.048
203	0.2037	0.07002	0.1853	0.2421	0.2088	0.08425	0.2723	0.4065	0.2188	0.1276	0.229	0.1539	3.138	3.054	3.161	3.064
204	0.1947	0.1547	0.1388	0.2759	0.195	0.3248	0.2094	0.4093	0.1885	0.08174	0.1734	0.1397	3.163	3.054	3.159	3.099
205	0.2479	0.2094	0.1123	0.2481	0.2514	0.3446	0.2927	0.2288	0.223	0.14	0.2097	0.1975	3.16	3.082	3.17	3.117
206	0.1805	0.1885	0.2091	0.2792	0.1861	0.2019	0.5744	0.3438	0.2188	0.1456	0.1898	0.1683	3.189	3.1	3.166	3.142
207	0.1774	0.2234	0.1844	0.2205	0.1785	0.3068	0.2113	0.1877	0.2006	0.1174	0.1648	0.1642	3.187	3.095	3.165	3.168
208	0.1574	0.1859	0.1998	0.2245	0.1642	0.2117	0.2451	0.2656	0.2154	0.1586	0.2033	0.1693	3.184	3.131	3.192	3.162
209	0.1627	0.2052	0.2722	0.1417	0.1642	0.2291	0.4187	0.1096	0.1942	0.1282	0.1959	0.16	3.197	3.139	3.213	3.171
210	0.2179	0.1513	0.2539	0.1553	0.2224	0.1009	0.2916	0.1401	0.2425	0.1787	0.2266	0.213	3.216	3.157	3.203	3.198
211	0.2009	0.1265	0.3023	0.2137	0.1999	0.1078	0.2701	0.3378	0.1932	0.1408	0.1867	0.1756	3.227	3.17	3.2	3.207
212	0.1136	0.1004	0.2269	0.2059	0.1149	0.05038	0.2299	0.2479	0.1755	0.1409	0.1625	0.1533	3.237	3.184	3.224	3.226
213	0.05658	0.1056	0.192	0.1669	0.05625	0.2008	0.2658	0.2278	0.1786	0.1329	0.1641	0.1314	3.255	3.178	3.257	3.227
214	0.02913	0.106	0.1345	0.1731	0.01426	0.1482	0.1707	0.1702	0.1641	0.1296	0.1403	0.1126	3.273	3.182	3.269	3.259
215	0.03749	0.09025	0.1743	0.1177	0.04156	0.1142	0.1239	0.1946	0.1701	0.1422	0.144	0.1183	3.265	3.194	3.305	3.26
216	0.08359	0.06731	0.1463	0.1796	0.0834	0.1157	0.1358	0.2601	0.1527	0.1375	0.1222	0.07914	3.283	3.21	3.313	3.256
217	0.1398	0.112	0.1636	0.1177	0.1337	0.178	0.3038	0.07095	0.09878	0.08853	0.08312	0.0233	3.299	3.22	3.357	3.263
218	0.1762	0.2347	0.06511	0.158	0.1735	0.451	0.1558	0.2721	0.08024	0.08165	0.05388	0.04191	3.311	3.21	3.366	3.272
219	0.2325	0.2728	0.03155	0.2205	0.2369	0.3959	0.4656	0.3718	0.06076	0.1168	0.05166	0.07424	3.339	3.216	3.374	3.281
220	0.2237	0.1885	0.2049	0.1903	0.2284	0.1462	0.6665	0.2143	0.06372	0.1018	0.06511	0.05427	3.344	3.265	3.351	3.309
221	0.275	0.2642	0.249	0.2089	0.2896	0.3615	0.4209	0.2958	0.1491	0.1786	0.1244	0.1223	3.372	3.272	3.346	3.332
222	0.2545	0.2468	0.2966	0.1842	0.2704	0.2975	0.5342	0.1819	0.1117	0.1479	0.09451	0.08773	3.387	3.3	3.351	3.352
223	0.311	0.2597	0.158	0.2302	0.3303	0.2965	0.1849	0.3078	0.1155	0.19	0.1167	0.1361	3.403	3.322	3.386	3.358
224	0.2918	0.2423	0.1409	0.3044	0.3132	0.2387	0.159	0.4582	0.1203	0.1888	0.1061	0.1254	3.412	3.355	3.425	3.374
225	0.2865	0.3061	0.126	0.2783	0.3061	0.4302	0.1964	0.3313	0.08681	0.1626	0.08536	0.1104	3.422	3.368	3.443	3.392
226	0.2712	0.3226	0.227	0.2929	0.2962	0.393	0.5334	0.3512	0.08474	0.166	0.1011	0.1204	3.459	3.379	3.45	3.411
227	0.2953	0.3218	0.2634	0.3722	0.3241	0.3674	0.4689	0.5229	0.08709	0.1871	0.1266	0.1477	3.493	3.4	3.46	3.415
228	0.2933	0.4035	0.2657	0.3089	0.3194	0.569	0.3795	0.2733	0.07185	0.1812	0.109	0.1307	3.503	3.404	3.478	3.435
229	0.1937	0.4548	0.2882	0.3036	0.2154	0.6079	0.517	0.3256	0.05161	0.1276	0.05861	0.05527	3.497	3.396	3.495	3.468
230	0.2277	0.429	0.3724	0.2707	0.2463	0.4661	0.7245	0.225	0.03545	0.1176	0.05927	0.06569	3.504	3.404	3.499	3.476
231	0.1687	0.3215	0.3211	0.2234	0.1837	0.1616	0.3988	0.3373	0.05421	0.07988	0.01989	0.02941	3.517	3.428	3.527	3.502
232	0.1113	0.2869	0.2897	0.2592	0.1201	0.2147	0.02293	0.322	0.1302	0.1331	0.1233	0.0937	3.528	3.439	3.543	3.523
233	0.2002	0.2627	0.2934	0.154	0.2085	0.2038	0.302	0.04783	0.138	0.1638	0.1338	0.1118	3.537	3.449	3.544	3.54
234	0.1393	0.2542	0.2576	0.1591	0.1472	0.2874	0.1495	0.1867	0.1327	0.1448	0.1284	0.1033	3.554	3.471	3.556	3.546
235	0.1458	0.2229	0.2012	0.1683	0.1506	0.1922	0.4862	0.2815	0.08008	0.102	0.1015	0.07438	3.566	3.493	3.588	3.555
236	0.1023	0.222	0.1879	0.1094	0.1034	0.2145	0.1795	0.1929	0.1038	0.1163	0.1269	0.09008	3.562	3.507	3.598	3.581
237	0.1524	0.1069	0.2384	0.1113	0.1537	0.1796	0.4423	0.1789	0.07677	0.01983	0.0824	0.0625	3.575	3.611	3.591	3.6
238	0.1458	0.1196	0.1635	0.1215	0.1454	0.222	0.07562	0.2228	0.1087	0.03716	0.1251	0.08733	3.581	3.641	3.609	3.612
239	0.1378	0.1276	0.08135	0.103	0.1407	0.1757	0.2483	0.1111	0.07334	0.05104	0.07988	0.03042	3.591	3.649	3.631	3.629
240	0.1615	0.1568	0.05657	0.1811	0.1658	0.2322	0.03142	0.3089	0.09174	0.01772	0.09106	0.04011	3.608	3.65	3.663	3.628
241	0.1757	0.2206	0.1302	0.2912	0.1843	0.3885	0.3197	0.5304	0.06943	0.05077	0.07869	0.03916	3.622	3.672	3.731	3.627
242	0.2169	0.3105	0.0782	0.3069	0.2282	0.54	0.4576	0.3939	0.1016	0.05158	0.06769	0.09899	3.655	3.642	3.727	3.628
243	0.1778	0.2441	0.1104	0.3059	0.19	0.2234	0.4955	0.3305	0.06513	0.03743	0.05775	0.06746	3.692	3.674	3.758	3.643
244	0.1666	0.1959	0.1851	0.329	0.1794	0.1258	0.3243	0.3735	0.1028	0.03332	0.09682	0.09557	3.724	3.694	3.762	3.644
245	0.07323	0.1608	0.2316	0.2844	0.08299	0.2175	0.2767	0.2712	0.1243	0.06199	0.1078	0.0247	3.742	3.742	3.751	3.674
246	0.114	0.1267	0.1363	0.1759	0.121	0.08638	0.1812	0.09046	0.08673	0.04897	0.07782	0.03712	3.753	3.754	3.771	3.697
247	0.1328	0.1675	0.1305	0.1429	0.1408	0.2569	0.07136	0.04384	0.07042	0.05839	0.04759	0.04529	3.769	3.751	3.777	3.711
248	0.1016	0.237	0.1162	0.2254	0.1127	0.4698	0.247	0.3212	0.1041	0.05434	0.06531	0.04488	3.787	3.787	3.791	3.712
249	0.08792	0.1323	0.1048	0.1764	0.09236	0.1013	0.4614	0.1534	0.1243	0.06674	0.1063	0.059	3.794	3.794	3.811	3.733
250	0.05591	0.1358	0.06925	0.1183	0.06187	0.2086	0.05805	0.1149	0.1189	0.08331	0.1061	0.02249	3.799	3.835	3.839	3.762
251	0.06928	0.1318	0.06026	0.1656	0.06748	0.1506	0.1464	0.2225	0.2026	0.1199	0.1719	0.09683	3.838	3.839	3.851	3.782
252	0.05273	0.07268	0.1121	0.2039	0.05854	0.00398	0.2344	0.4073	0.1317	0.07623	0.0876	0.03841	3.85	3.859	3.854	3.77
253	0.08767	0.1325	0.05353	0.238	0.0954	0.2547	0.1516	0.3729	0.1542	0.1399	0.11	0.01607	3.872	3.899	3.865	3.776
254	0.1143	0.1265	0.06705	0.2045	0.1197	0.1722	0.337	0.2245	0.2177	0.1721	0.1561	0.07301	3.9	3.905	3.895	3.797
255	0.1142	0.1677	0.1442	0.1171	0.1215	0.2618	0.3371	0.105	0.2056	0.1675	0.1384	0.05172	3.928	3.922	3.925	3.793
256	0.06797	0.1948	0.1296	0.1002	0.0742	0.278	0.2597	0.2499	0.1362	0.1015	0.08928	0.0271	3.94	3.946	3.943	3.827
257	0.1305	0.2617	0.1597	0.1467	0.1396	0.4297	0.3207	0.2353	0.1085	0.1177	0.0629	0.02961	3.949	3.956	3.973	3.842
258	0.1188	0.2248	0.2019	0.1595	0.1277	0.2149	0.5353	0.2138	0.1007	0.1045	0.04854	0.02944	3.965	3.979	3.992	3.853
259	0.1155	0.1799	0.1643	0.04222	0.1236	0.1145	0.3103	0.08329	0.1521	0.144	0.08731	0.1688	3.985	3.999	3.982	3.941
260	0.2144	0.1876	0.1704	0.02915	0.2228	0.2314	0.1241	0.1203	0.2121	0.2184	0.1691	0.2148	3.997	4.026	3.993	3.948
261	0.2384	0.2537	0.04409	0.1431	0.2542	0.3817	0.2093	0.3586	0.2156	0.2381	0.1812	0.2203	4.005	4.038	3.989	3.981
262	0.2449	0.2365	0.109	0.2544	0.2637	0.3271	0.3487	0.5318	0.188	0.2311	0.1579	0.1987	4.025	4.059	4.003	4.013
263	0.3073	0.2856	0.08992	0.2018	0.3298	0.3925	0.09095	0.202	0.2193	0.2777	0.1788	0.2326	4.031	4.087	3.988	4.045
264	0.2697	0.3313	0.06677	0.2504	0.2949	0.4536	0.2503	0.3698	0.1655	0.2414	0.1352	0.1646	4.048	4.106	3.994	4.056
265	0.2794	0.3763	0.1428	0.1942	0.3085	0.5304	0.4005	0.2184	0.1781	0.259	0.1476	0.1782	4.063	4.126	4.007	4.077
266	0.3581	0.3861	0.2567	0.1982	0.3882	0.4567	0.6299	0.2855	0.2353	0.2979	0.1914	0.2049	4.099	4.154	4.036	4.081
267	0.3578	0.4345	0.2738	0.1878	0.3862	0.5579	0.4082	0.2048	0.2674	0.3074	0.208	0.2539	4.109	4.177	4.066	4.092
268	0.4353	0.4636	0.2595	0.2982	0.4666	0.5677	0.3278	0.5576	0.3095	0.3649	0.2594	0.2884	4.132	4.207	4.085	4.115
269	0.4137	0.5672	0.4274	0.3456	0.4454	0.7848	0.8096	0.5199	0.3049	0.3486	0.2496	0.2998	4.155	4.227	4.112	4.135
270	0.3908	0.4594	0.5324	0.3068	0.4201	0.3924	1.004	0.3287	0.2862	0.3183	0.2356	0.246	4.187	4.232	4.148	4.129
271	0.3468	0.4389	0.5543	0.3141	0.3778	0.3991	0.678	0.3339	0.2213	0.2696	0.2097	0.1703	4.196	4.25	4.203	4.154
272	0.391	0.432	0.4643	0.2497	0.421	0.4223	0.4004	0.1784	0.2457	0.2936	0.2346	0.1621	4.232	4.28	4.224	4.174
273	0.4402	0.3429	0.405	0.2313	0.4698	0.2843	0.2804	0.1826	0.3015	0.327	0.2739	0.2205	4.258	4.273	4.241	4.197
274	0.3728	0.4201	0.4849	0.3191	0.4026	0.5347	0.4878	0.4714	0.2512	0.2663	0.2222	0.1905	4.278	4.295	4.288	4.242
275	0.3611	0.4805	0.4063	0.2782	0.3936	0.6261	0.4853	0.2361	0.227	0.2676	0.2192	0.1782	4.288	4.328	4.297	4.277
276	0.3527	0.4422	0.4111	0.3662	0.3778	0.434	0.5757	0.5083	0.2283	0.2563	0.1997	0.2101	4.322	4.358	4.322	4.316
277	0.2718	0.4743	0.3635	0.3779	0.2943	0.5286	0.3232	0.3977	0.1596	0.1918	0.1364	0.1901	4.33	4.389	4.335	4.371
278	0.2396	0.3928	0.354	0.3315	0.2552	0.3025	0.3574	0.313	0.1339	0.1683	0.1177	0.1847	4.35	4.398	4.355	4.392
279	0.2345	0.3048	0.3873	0.3186	0.2485	0.1354	0.2666	0.2882	0.1229	0.1668	0.104	0.1919	4.372	4.408	4.391	4.433
280	0.201	0.2794	0.3049	0.2979	0.2125	0.2166	0.1092	0.2519	0.0996	0.1455	0.06313	0.1676	4.41	4.419	4.4	4.456
281	0.1608	0.4092	0.2732	0.2902	0.1677	0.6524	0.06336	0.2409	0.07286	0.1362	0.0372	0.1667	4.438	4.45	4.428	4.484
282	0.1259	0.3188	0.2474	0.2667	0.1452	0.2487	0.5494	0.1984	0.01582	0.1354	0.01866	0.1102	4.462	4.484	4.44	4.52
283	0.1636	0.2622	0.2722	0.2259	0.1734	0.1463	0.3632	0.2343	0.04144	0.1592	0.02057	0.1182	4.49	4.514	4.48	4.542
284	0.1522	0.3149	0.2408	0.1878	0.1521	0.3715	0.1066	0.2055	0.04214	0.1392	0.02425	0.1239	4.518	4.552	4.504	4.566
285	0.2331	0.2752	0.2773	0.213	0.2172	0.2148	0.3873	0.2107	0.1083	0.1603	0.1006	0.1988	4.541	4.58	4.536	4.606
286	0.2654	0.3739	0.2576	0.2828	0.2488	0.5021	0.2683	0.4005	0.1287	0.1873	0.1255	0.2325	4.561	4.626	4.551	4.642
287	0.2888	0.4142	0.42	0.2791	0.2735	0.4981	0.8297	0.3042	0.1431	0.2004	0.1563	0.2377	4.593	4.662	4.617	4.655
288	0.2702	0.3954	0.4301	0.2453	0.2581	0.3782	0.66	0.2053	0.1254	0.2114	0.1351	0.1837	4.629	4.678	4.659	4.669
289	0.3186	0.3647	0.3357	0.2667	0.3068	0.291	0.1668	0.2537	0.1658	0.2463	0.1536	0.2069	4.664	4.698	4.676	4.705
290	0.2956	0.3581	0.2786	0.2793	0.2888	0.3297	0.182	0.3096	0.1467	0.2388	0.1385	0.1828	4.689	4.725	4.683	4.728
291	0.3888	0.4603	0.2278	0.3239	0.3801	0.6089	0.06711	0.3733	0.2162	0.3136	0.1923	0.2542	4.722	4.771	4.682	4.765
292	0.3679	0.457	0.2279	0.396	0.3579	0.4799	0.3951	0.5086	0.2074	0.3015	0.1632	0.2461	4.748	4.793	4.687	4.796
293	0.3776	0.437	0.1979	0.4222	0.3615	0.4057	0.2	0.503	0.2285	0.2994	0.1634	0.2762	4.784	4.807	4.694	4.821
294	0.3198	0.3462	0.2405	0.4409	0.3015	0.1929	0.2504	0.4697	0.2043	0.2585	0.0946	0.2194	4.842	4.799	4.714	4.858
295	0.2905	0.3896	0.2961	0.3779	0.2674	0.4087	0.1695	0.2671	0.1866	0.2146	0.07893	0.2214	4.861	4.829	4.752	4.884
296	0.2654	0.3705	0.3797	0.4211	0.2413	0.3368	0.5085	0.4411	0.1619	0.1869	0.07292	0.1953	4.89	4.854	4.801	4.915
297	0.1833	0.3783	0.2655	0.3177	0.1627	0.3694	0.1145	0.1467	0.09059	0.1539	0.03661	0.1261	4.893	4.891	4.806	4.939
298	0.166	0.2785	0.302	0.2325	0.135	0.1018	0.3154	0.06082	0.08078	0.1014	0.01027	0.1201	4.918	4.907	4.839	4.953
299	0.265	0.2037	0.203	0.2254	0.2346	0.07194	0.2056	0.1488	0.1529	0.1339	0.08582	0.2028	4.931	4.919	4.845	4.987
300	0.2931	0.229	0.2262	0.2674	0.2674	0.2359	0.04218	0.2969	0.1723	0.1508	0.1137	0.2208	4.954	4.946	4.892	5.009


==> simulationVel.txt <==
f vrf1 vrf2 vrf3 vrf4  vci1 vci2 vci3 vci4 vcf1 vcf2 vcf3 vcf4 vnf1 vnf2 vnf3 vnf4
1	0.01291	0.04317	0.008596	0.03608	0.01291	0.04317	0.008596	0.03608	0	0	0	0	0.01291	0.04317	0.008596	0.03608
2	0.01365	0.04513	0.008032	0.03724	0.01365	0.04513	0.00803	0.03724	0.00316	0.003835	0.006051	0.008079	0.01367	0.0451	0.008041	0.03724
3	0.01447	0.04513	0.007943	0.03767	0.01447	0.05901	0.007957	0.03459	0.009698	0.01582	0.003451	0.006629	0.01393	0.04518	0.007876	0.0376
4	0.01397	0.04589	0.007241	0.03775	0.01397	0.09604	0.01996	0.05095	0.01867	0.02331	0.01159	0.006368	0.01279	0.0459	0.007178	0.03753
5	0.01132	0.04652	0.00654	0.03597	0.01132	0.1035	0.0375	0.1144	0.004766	0.02509	0.002571	0.01046	0.01191	0.04639	0.006538	0.0352
6	0.009314	0.04646	0.005707	0.0349	0.009311	0.08377	0.07831	0.05383	0.008595	0.01539	0.0006027	0.001919	0.01061	0.04619	0.005426	0.03448
7	0.01016	0.0456	0.004335	0.03494	0.01016	0.003678	0.01639	0.1005	0.006418	0.00743	0.003369	0.006045	0.01167	0.04344	0.003362	0.03175
8	0.01134	0.04509	0.005323	0.03558	0.01134	0.08186	0.01479	0.0345	0.003703	0.004627	0.002972	0.005222	0.01297	0.04367	0.005541	0.02951
9	0.0124	0.04375	0.00515	0.03228	0.0124	0.1351	0.0546	0.05018	0.006034	0.0082	0.001546	0.01313	0.01839	0.05022	0.007548	0.01344
10	0.01225	0.04212	0.007465	0.03485	0.01226	0.05075	0.1731	0.06186	0.007325	0.001597	0.002861	0.00761	0.01876	0.04322	0.01242	0.02265
11	0.009771	0.0442	0.007113	0.03208	0.009779	0.1053	0.06706	0.05301	0.007036	0.00302	0.003198	0.006753	0.01773	0.04418	0.01231	0.02132
12	0.008826	0.04162	0.004828	0.03545	0.008817	0.06348	0.09148	0.06797	0.004669	0.003326	0.002017	0.004329	0.02264	0.03939	0.01015	0.0247
13	0.006548	0.04031	0.008673	0.0345	0.00653	0.07627	0.0786	0.03739	0.001806	0.001976	0.001217	0.003799	0.01986	0.03872	0.01572	0.02967
14	0.00528	0.03745	0.002401	0.03042	0.005288	0.1049	0.1189	0.07609	0.003034	0.002232	0.001731	0.001121	0.0216	0.03571	0.02388	0.02643
15	0.006489	0.02921	0.00424	0.02879	0.006579	0.1628	0.1622	0.08447	0.00667	0.003603	0.001615	0.002126	0.02205	0.02882	0.02322	0.02643
16	0.007432	0.0247	0.01286	0.02847	0.007522	0.1918	0.2397	0.1101	0.006553	0.004197	0.002197	0.003323	0.02064	0.02448	0.02136	0.02815
17	0.007457	0.02658	0.01572	0.03035	0.007533	0.1104	0.2625	0.1753	0.004193	0.002699	0.003865	0.003497	0.02562	0.02687	0.01766	0.02297
18	0.009315	0.02463	0.01391	0.03111	0.009348	0.05615	0.1757	0.1025	0.005012	0.002454	0.003203	0.00537	0.02236	0.02714	0.02092	0.02258
19	0.008931	0.01806	0.01359	0.03036	0.008924	0.08127	0.07271	0.06595	0.006706	0.0009075	0.002961	0.003372	0.02116	0.0231	0.0191	0.02453
20	0.01284	0.02068	0.01471	0.03053	0.01284	0.05459	0.04881	0.04664	0.006292	0.002075	0.005507	0.002434	0.02151	0.0229	0.02088	0.02529
21	0.005724	0.02369	0.01676	0.03369	0.005669	0.1254	0.03433	0.1016	0.003211	0.0007166	0.005197	0.001324	0.02242	0.02485	0.01633	0.02381
22	0.003664	0.01839	0.01691	0.03184	0.003689	0.06238	0.1653	0.04651	0.0006035	0.0005075	0.002066	0.001459	0.02331	0.02315	0.01769	0.02323
23	0.002086	0.02382	0.006908	0.02416	0.002292	0.1043	0.1304	0.1068	0.0005596	0.001476	0.006878	0.001497	0.02235	0.02483	0.02406	0.02327
24	0.0009336	0.02346	0.007404	0.02706	0.001103	0.0622	0.1529	0.04844	0.0004808	0.0002506	0.007448	0.002884	0.02204	0.02473	0.02055	0.02634
25	0.004531	0.01622	0.00711	0.02409	0.004795	0.08628	0.05052	0.04021	0.001043	0.001999	0.00601	0.005392	0.02113	0.0208	0.01984	0.02683
26	0.01119	0.02478	0.01609	0.02259	0.01144	0.07812	0.16	0.05689	0.005273	0.004536	0.006437	0.006067	0.0212	0.02069	0.02011	0.02462
27	0.01094	0.02876	0.01403	0.01831	0.01128	0.1191	0.1445	0.09706	0.005862	0.004814	0.006036	0.004636	0.01945	0.02242	0.02063	0.02456
28	0.01047	0.02233	0.01618	0.009891	0.01082	0.03396	0.336	0.1149	0.006512	0.002102	0.006957	0.005739	0.0179	0.02105	0.02428	0.02422
29	0.007114	0.02449	0.005297	0.01714	0.007363	0.1219	0.06106	0.03633	0.005213	0.003172	0.007598	0.004151	0.01641	0.0203	0.02485	0.02362
30	0.004064	0.01779	0.006893	0.02043	0.004173	0.04458	0.1106	0.05311	0.00438	0.003633	0.007126	0.003083	0.01736	0.018	0.02505	0.02138
31	0.002629	0.01437	0.001936	0.02303	0.0027	0.09732	0.04513	0.09448	0.00357	0.0045	0.005538	0.003269	0.01906	0.01643	0.02435	0.0222
32	0.005879	0.01663	0.008706	0.0223	0.005718	0.09829	0.1505	0.09262	0.00339	0.008374	0.005648	0.002812	0.02011	0.01564	0.02385	0.02192
33	0.006373	0.002827	0.01621	0.02372	0.00627	0.1522	0.2091	0.1006	0.001847	0.008057	0.007153	0.003648	0.0202	0.01243	0.02165	0.02159
34	0.005967	0.00601	0.01423	0.01521	0.005917	0.05103	0.188	0.04993	0.002857	0.006516	0.005782	0.0001736	0.01888	0.01375	0.02176	0.02172
35	0.002163	0.01372	0.01478	0.01393	0.002045	0.06842	0.09597	0.1153	0.001788	0.003334	0.00951	0.003029	0.02209	0.01668	0.02127	0.01956
36	0.005163	0.01083	0.009898	0.01853	0.005061	0.009238	0.1153	0.04796	0.001525	0.003467	0.007742	0.006107	0.02243	0.01726	0.02053	0.0163
37	0.002978	0.009883	0.01007	0.0177	0.002913	0.01229	0.02991	0.006803	0.003352	0.003309	0.008875	0.006619	0.02328	0.01774	0.0196	0.0177
38	0.00361	0.01688	0.006512	0.01771	0.003494	0.1176	0.06807	0.04799	0.002277	0.005641	0.007984	0.005103	0.0225	0.01835	0.01902	0.01784
39	0.004884	0.01421	0.009205	0.01686	0.004844	0.02291	0.174	0.01554	0.001349	0.004036	0.005785	0.0006541	0.02035	0.02115	0.02101	0.0202
40	0.005659	0.008497	0.003434	0.01877	0.005684	0.09067	0.04399	0.07009	0.001505	0.003635	0.002567	0.00251	0.02079	0.02036	0.02074	0.02074
41	0.006634	0.01009	0.008945	0.01834	0.006624	0.0269	0.103	0.03879	0.002216	0.005572	0.00558	0.005218	0.0202	0.02042	0.01817	0.02001
42	0.005656	0.007125	0.01016	0.02115	0.005677	0.09806	0.03584	0.02932	0.002853	0.005727	0.004664	0.007397	0.01929	0.02119	0.01938	0.01941
43	0.004692	0.007457	0.008087	0.02267	0.004718	0.02536	0.09888	0.03478	0.002253	0.004721	0.004271	0.01008	0.0193	0.02004	0.01884	0.01865
44	0.004347	0.009297	0.01426	0.01979	0.004238	0.01865	0.09999	0.004427	0.003534	0.006032	0.007388	0.01236	0.0181	0.02096	0.01653	0.01998
45	0.004645	0.01512	0.01239	0.02537	0.004501	0.123	0.03679	0.09811	0.003934	0.00701	0.007502	0.01244	0.0168	0.02179	0.01683	0.02118
46	0.003348	0.01396	0.01341	0.0232	0.003245	0.04986	0.1853	0.05234	0.002916	0.005564	0.006907	0.009946	0.01793	0.02293	0.01792	0.02148
47	0.003121	0.01167	0.01264	0.02041	0.002936	0.02885	0.04155	0.02343	0.005228	0.007925	0.007522	0.01078	0.01795	0.02184	0.01797	0.02363
48	0.006051	0.01148	0.01021	0.01977	0.005941	0.04461	0.07019	0.01047	0.006635	0.009053	0.01013	0.01126	0.01806	0.02048	0.01866	0.02294
49	0.00463	0.01441	0.01371	0.02273	0.004645	0.06505	0.08336	0.09927	0.005822	0.009522	0.01035	0.01253	0.01759	0.02045	0.01785	0.02397
50	0.005871	0.01437	0.01566	0.02027	0.005878	0.09308	0.05885	0.072	0.008348	0.008692	0.01215	0.01319	0.01709	0.02086	0.01844	0.0237
51	0.005106	0.01176	0.01645	0.02296	0.005086	0.02393	0.1981	0.061	0.00922	0.006218	0.01266	0.01071	0.01729	0.01879	0.02135	0.02387
52	0.005495	0.01229	0.01222	0.01873	0.005548	0.02293	0.03792	0.02643	0.01027	0.009552	0.01148	0.008469	0.01932	0.01846	0.02133	0.02182
53	0.004663	0.01327	0.01497	0.01827	0.004712	0.04771	0.04026	0.1074	0.01084	0.009961	0.01253	0.007541	0.02272	0.0182	0.02373	0.01861
54	0.003432	0.0181	0.01567	0.01803	0.003373	0.08132	0.1051	0.02821	0.00787	0.01074	0.01085	0.006513	0.02119	0.0204	0.02262	0.01833
55	0.005429	0.01582	0.01814	0.02039	0.005423	0.06144	0.1059	0.06958	0.007747	0.00997	0.01273	0.00826	0.01942	0.02142	0.02259	0.01813
56	0.004081	0.01465	0.02094	0.01727	0.004094	0.08943	0.1216	0.05204	0.00772	0.009443	0.01403	0.00874	0.0201	0.01974	0.02234	0.02131
57	0.003229	0.01226	0.02381	0.01652	0.003252	0.0823	0.1281	0.06791	0.008013	0.009049	0.01368	0.007874	0.01902	0.01922	0.02133	0.02014
58	0.001028	0.01553	0.01725	0.01791	0.001099	0.04563	0.139	0.03158	0.005667	0.01117	0.01299	0.00652	0.0185	0.01801	0.01864	0.02013
59	0.002773	0.01366	0.01504	0.0167	0.002893	0.0002767	0.03733	0.04607	0.00449	0.01011	0.008796	0.003425	0.02058	0.01642	0.01882	0.01876
60	0.003236	0.00996	0.0144	0.01545	0.00349	0.06106	0.03913	0.02011	0.005454	0.01013	0.008582	0.004091	0.02196	0.0151	0.01624	0.01779
61	0.005134	0.008618	0.01313	0.02067	0.005525	0.08879	0.09156	0.1097	0.00503	0.007737	0.005824	0.003667	0.02185	0.0148	0.01675	0.0189
62	0.007045	0.006844	0.0111	0.01562	0.007571	0.09987	0.1067	0.04633	0.00601	0.006181	0.004856	0.003289	0.02196	0.01508	0.01634	0.01815
63	0.01099	0.01011	0.003844	0.008888	0.0116	0.04869	0.2118	0.1724	0.007782	0.006099	0.001179	0.001535	0.02287	0.01642	0.01576	0.01648
64	0.01009	0.007988	0.008331	0.01136	0.01073	0.1296	0.05864	0.06433	0.006009	0.005837	0.002556	0.003255	0.02278	0.01697	0.01428	0.01565
65	0.01283	0.009071	0.006065	0.0138	0.01345	0.02742	0.129	0.14	0.007852	0.006197	0.002418	0.006883	0.02397	0.01916	0.01232	0.01872
66	0.01374	0.007987	0.006752	0.01276	0.01433	0.06426	0.0136	0.0652	0.008195	0.00491	0.002218	0.007685	0.02443	0.01863	0.01203	0.01985
67	0.01264	0.01057	0.005261	0.01321	0.01322	0.0936	0.02856	0.02405	0.006691	0.005212	0.00278	0.006672	0.02274	0.01882	0.01199	0.01994
68	0.01469	0.006894	0.01156	0.01369	0.01528	0.05654	0.2358	0.01268	0.008466	0.003514	0.002192	0.007609	0.02313	0.01723	0.01324	0.01999
69	0.01705	0.009663	0.00785	0.01118	0.01768	0.04535	0.05704	0.06678	0.01073	0.004381	0.002951	0.007605	0.02386	0.01866	0.01378	0.0191
70	0.01301	0.008861	0.006378	0.01295	0.01361	0.0633	0.02892	0.05476	0.007285	0.006289	0.002004	0.008546	0.02203	0.01839	0.01386	0.0179
71	0.01433	0.007374	0.004181	0.0135	0.01491	0.04702	0.1262	0.02522	0.007633	0.005474	0.001346	0.005486	0.02292	0.01658	0.0127	0.01851
72	0.01472	0.006233	0.002949	0.01182	0.01525	0.05237	0.08997	0.07552	0.007534	0.004764	0.0007359	0.008009	0.02177	0.01612	0.01308	0.01911
73	0.0133	0.005723	0.002983	0.0128	0.01378	0.09371	0.06419	0.03289	0.005132	0.005384	0.000985	0.006659	0.02039	0.01615	0.01271	0.01726
74	0.01185	0.009826	0.006392	0.01026	0.01224	0.09445	0.1671	0.04231	0.002722	0.008862	0.002011	0.008132	0.01815	0.01802	0.01381	0.01679
75	0.01076	0.01239	0.0022	0.01264	0.01113	0.128	0.1063	0.04023	0.00216	0.01102	0.005214	0.008262	0.01577	0.01823	0.01387	0.0171
76	0.01002	0.01309	0.002229	0.01401	0.01033	0.04609	0.1707	0.09861	0.003026	0.01226	0.007055	0.007402	0.0157	0.01773	0.01653	0.01714
77	0.007881	0.01174	0.003518	0.01432	0.008135	0.0387	0.1205	0.08593	0.004167	0.009801	0.005312	0.006439	0.0144	0.01644	0.0158	0.0166
78	0.008186	0.01048	0.004317	0.01352	0.008445	0.05947	0.03964	0.05481	0.004045	0.007999	0.003812	0.007083	0.01371	0.01537	0.01309	0.01557
79	0.008664	0.009618	0.007075	0.009659	0.008954	0.03445	0.1788	0.07361	0.004727	0.003724	0.001768	0.004253	0.01296	0.0152	0.0126	0.0156
80	0.008075	0.01003	0.005159	0.01102	0.008433	0.0502	0.1133	0.03917	0.005795	0.003763	0.005466	0.003991	0.01242	0.01565	0.01633	0.01553
81	0.007315	0.00796	0.001765	0.009144	0.007576	0.08541	0.09202	0.06863	0.005755	0.002716	0.002278	0.004058	0.01137	0.01513	0.01585	0.01504
82	0.006132	0.006374	0.002122	0.007059	0.006395	0.04551	0.1546	0.06886	0.00658	0.0002315	0.004034	0.004531	0.01311	0.01472	0.01488	0.01432
83	0.007159	0.006388	0.003222	0.006521	0.007404	0.04128	0.07302	0.1078	0.005229	0.002029	0.00316	0.00624	0.01332	0.01447	0.01569	0.0127
84	0.005333	0.005867	0.003254	0.005455	0.005594	0.03248	0.07394	0.1164	0.005176	0.0005239	0.003941	0.005596	0.01528	0.01485	0.0154	0.01125
85	0.004234	0.006471	0.004294	0.00425	0.004493	0.02301	0.05694	0.03493	0.005412	0.002392	0.002949	0.00377	0.01326	0.01463	0.01591	0.01337
86	0.003254	0.008811	0.003701	0.005097	0.003582	0.03018	0.0519	0.05813	0.006471	0.003098	0.003779	0.002426	0.01397	0.01639	0.01574	0.01302
87	0.002962	0.007784	0.001652	0.004192	0.003303	0.05845	0.06569	0.08042	0.008547	0.003724	0.004044	0.0002321	0.01683	0.01558	0.01726	0.01327
88	0.00396	0.007629	0.002873	0.004152	0.004361	0.03714	0.1295	0.03769	0.006507	0.0033	0.003178	0.003141	0.01522	0.01559	0.01589	0.01262
89	0.001169	0.006591	0.004111	0.006437	0.001379	0.04808	0.1091	0.08779	0.009053	0.003811	0.002041	0.005611	0.01452	0.01522	0.01626	0.01487
90	0.0003781	0.006716	0.004483	0.007435	0.0002356	0.02787	0.0636	0.0444	0.01012	0.002713	0.002817	0.00593	0.01716	0.01569	0.0171	0.01675
91	0.001862	0.005227	0.002332	0.004645	0.002034	0.1119	0.03842	0.05038	0.007801	0.002123	0.002499	0.006398	0.01574	0.01477	0.01629	0.0164
92	0.001545	0.005179	0.002479	0.001671	0.001397	0.096	0.1973	0.09343	0.01008	0.003138	0.003188	0.004323	0.01807	0.01664	0.01605	0.01418
93	0.002012	0.00515	0.003793	0.001516	0.00189	0.05288	0.1234	0.02317	0.009191	0.003159	0.004496	0.003855	0.0165	0.01667	0.01508	0.01542
94	0.002937	0.004181	0.004742	0.001209	0.002944	0.03551	0.09154	0.03744	0.008257	0.003171	0.004881	0.004553	0.01545	0.01565	0.01491	0.01276
95	0.001122	0.00464	0.005519	0.001967	0.001088	0.02432	0.1216	0.06836	0.005158	0.003577	0.006196	0.004251	0.01592	0.01559	0.01352	0.01198
96	0.001901	0.004665	0.004518	0.0008786	0.001937	0.05248	0.03174	0.0158	0.00358	0.001771	0.006197	0.005027	0.0145	0.01494	0.01476	0.01179
97	0.001615	0.002545	0.00712	0.002211	0.001559	0.06378	0.09491	0.04164	0.004665	0.001509	0.008168	0.002647	0.01575	0.01382	0.01412	0.01227
98	0.002155	0.005117	0.009482	0.001425	0.002074	0.07016	0.03806	0.05805	0.00528	0.00137	0.009614	0.001759	0.01609	0.01509	0.01339	0.01373
99	0.002819	0.003493	0.007132	0.0007624	0.002809	0.04791	0.03673	0.08828	0.005613	0.0008425	0.007732	0.001821	0.01634	0.01466	0.01395	0.01422
100	0.005961	0.002932	0.008145	0.001496	0.005964	0.01596	0.02558	0.07243	0.007963	0.003078	0.01102	0.001444	0.01653	0.01365	0.01595	0.01389
101	0.00518	0.002955	0.009409	0.003226	0.005289	0.1004	0.05217	0.09275	0.005696	0.002758	0.01223	0.001803	0.01442	0.01361	0.01688	0.01265
102	0.004901	0.003633	0.009529	0.001601	0.005033	0.03558	0.08774	0.04812	0.004736	0.003114	0.01121	0.001771	0.01297	0.01392	0.01586	0.01136
103	0.007882	0.005197	0.01082	0.001133	0.008051	0.05985	0.09342	0.02143	0.006508	0.006017	0.01239	0.005257	0.01347	0.01425	0.01644	0.01006
104	0.006748	0.007171	0.009916	0.003242	0.006923	0.06993	0.0736	0.03037	0.005631	0.006749	0.01002	0.002941	0.01244	0.01623	0.01483	0.0102
105	0.006771	0.006811	0.01339	0.004133	0.00697	0.02097	0.1226	0.02887	0.006145	0.006123	0.01152	0.002257	0.0127	0.01602	0.01686	0.01039
106	0.00644	0.005486	0.01505	0.005595	0.006608	0.05427	0.03424	0.02197	0.006781	0.005008	0.01218	0.004272	0.01504	0.01532	0.01822	0.01101
107	0.006824	0.009546	0.01607	0.00552	0.006912	0.1325	0.03586	0.06839	0.006477	0.006562	0.01245	0.003401	0.01454	0.0177	0.0192	0.01114
108	0.005718	0.007046	0.01779	0.007671	0.005724	0.06416	0.1542	0.05461	0.005111	0.004213	0.01272	0.0056	0.01297	0.01703	0.02062	0.013
109	0.006232	0.005823	0.01778	0.005353	0.006168	0.03722	0.08273	0.09855	0.006677	0.004036	0.0109	0.006368	0.01526	0.01558	0.02034	0.01493
110	0.004695	0.003367	0.01777	0.007171	0.004565	0.09023	0.0474	0.06355	0.004939	0.003669	0.009938	0.00596	0.01604	0.01356	0.02357	0.015
111	0.005641	0.003176	0.01472	0.006954	0.005456	0.03895	0.1567	0.0226	0.004919	0.003996	0.01053	0.007719	0.01621	0.01312	0.02343	0.01661
112	0.008273	0.00503	0.01245	0.006043	0.008123	0.03543	0.1561	0.06779	0.006377	0.005322	0.009421	0.008799	0.01728	0.01409	0.0198	0.01641
113	0.007193	0.004491	0.009893	0.009465	0.007047	0.1209	0.07652	0.07572	0.006042	0.004424	0.006019	0.01098	0.01644	0.01359	0.01944	0.0201
114	0.005452	0.005533	0.007837	0.00666	0.005374	0.09774	0.1798	0.03906	0.005013	0.004466	0.004543	0.008222	0.01779	0.01524	0.01804	0.01916
115	0.005479	0.001709	0.007585	0.004119	0.005424	0.07776	0.09375	0.07462	0.005732	0.00482	0.00435	0.006765	0.01719	0.01247	0.01863	0.01705
116	0.005448	0.003665	0.005738	0.006277	0.005468	0.06712	0.1162	0.02781	0.005209	0.006762	0.004087	0.008337	0.01661	0.01204	0.01734	0.02031
117	0.004343	0.004819	0.006347	0.00803	0.004409	0.04405	0.05924	0.07975	0.004261	0.007852	0.003354	0.007838	0.01623	0.01294	0.0174	0.02056
118	0.006147	0.004719	0.009101	0.005701	0.006192	0.05272	0.1224	0.07322	0.007461	0.005983	0.004023	0.007216	0.01748	0.01443	0.01759	0.02004
119	0.005961	0.004657	0.00802	0.005614	0.006122	0.05513	0.02826	0.09739	0.007294	0.006243	0.003608	0.008483	0.01711	0.01544	0.01653	0.02167
120	0.004028	0.003007	0.006472	0.007677	0.004142	0.04468	0.101	0.04286	0.008048	0.005032	0.0009427	0.009182	0.01603	0.01446	0.01737	0.0224
121	0.002553	0.005223	0.004849	0.00473	0.00279	0.05585	0.0903	0.06191	0.006296	0.00735	0.0003345	0.005865	0.01829	0.01222	0.01703	0.0202
122	0.004222	0.005886	0.005839	0.002674	0.004569	0.1139	0.06433	0.04476	0.006112	0.007259	0.002924	0.003354	0.01808	0.01207	0.0159	0.0204
123	0.002704	0.005791	0.005165	0.00232	0.002788	0.04916	0.1217	0.02033	0.005661	0.005909	0.002125	0.003203	0.0192	0.0136	0.0172	0.02019
124	0.003342	0.004127	0.007696	0.003389	0.003239	0.05209	0.1014	0.04572	0.005394	0.005779	0.003243	0.002913	0.01967	0.01548	0.01573	0.02088
125	0.002749	0.003548	0.007616	0.003587	0.002514	0.01835	0.05459	0.04223	0.005469	0.005449	0.003412	0.003495	0.02044	0.01569	0.01645	0.02184
126	0.00199	0.003598	0.006859	0.005107	0.001896	0.01017	0.03237	0.07912	0.004311	0.004678	0.004479	0.002505	0.02079	0.01476	0.01427	0.02103
127	0.002964	0.001387	0.006026	0.005717	0.003279	0.07689	0.01294	0.03849	0.00173	0.003117	0.005701	0.002538	0.01882	0.01602	0.01311	0.02286
128	0.002791	0.001785	0.002678	0.005963	0.003167	0.01385	0.2351	0.05649	0.002064	0.003655	0.005746	0.002263	0.01869	0.01685	0.01403	0.02258
129	0.006339	0.003419	0.002084	0.006192	0.006833	0.03923	0.04277	0.09622	0.004399	0.005196	0.005999	0.001419	0.0181	0.0178	0.01618	0.02345
130	0.005777	0.005196	0.001887	0.004067	0.006277	0.07382	0.08735	0.08594	0.005782	0.006178	0.005499	0.003079	0.01547	0.01936	0.01573	0.02414
131	0.007499	0.007494	0.001465	0.001645	0.008016	0.1023	0.08316	0.05671	0.007491	0.007404	0.004233	0.002378	0.0139	0.02189	0.01748	0.0217
132	0.005945	0.008886	0.00119	0.001865	0.006451	0.146	0.1415	0.02275	0.004535	0.008314	0.002469	0.00227	0.01609	0.01933	0.01899	0.02233
133	0.006699	0.008673	0.003759	0.001009	0.007141	0.04575	0.1889	0.0574	0.004363	0.01026	0.003602	0.003047	0.01597	0.01825	0.01887	0.02138
134	0.008161	0.005883	0.00106	0.003057	0.00853	0.06746	0.02677	0.06578	0.005257	0.007174	0.001112	0.004832	0.01464	0.01731	0.02246	0.02059
135	0.007362	0.006517	0.0009813	0.004753	0.007713	0.01958	0.09837	0.07843	0.004157	0.007732	0.001717	0.005311	0.01612	0.01767	0.02381	0.02195
136	0.007824	0.007043	0.001424	0.004439	0.008055	0.01517	0.006839	0.01438	0.005032	0.00741	0.003512	0.005002	0.01605	0.01684	0.02318	0.02142
137	0.006601	0.007295	0.001896	0.004938	0.00672	0.0962	0.03648	0.04619	0.004998	0.006638	0.002054	0.00593	0.01487	0.01846	0.02158	0.02267
138	0.006849	0.003894	0.003135	0.006962	0.006958	0.05331	0.06096	0.06099	0.004709	0.005125	0.005483	0.00789	0.0152	0.01825	0.02195	0.0229
139	0.006983	0.003513	0.002301	0.005164	0.007088	0.03985	0.02917	0.05365	0.004152	0.003649	0.00363	0.004842	0.01613	0.01828	0.02077	0.02247
140	0.006834	0.003743	0.001591	0.004158	0.006904	0.0131	0.02817	0.04241	0.003324	0.003971	0.004112	0.00303	0.01633	0.01904	0.02025	0.02199
141	0.008149	0.00439	0.001628	0.004484	0.008186	0.01641	0.02387	0.02605	0.004364	0.002572	0.005183	0.004798	0.01577	0.0174	0.0217	0.02254
142	0.008551	0.001358	0.002184	0.005606	0.008569	0.1043	0.06169	0.03901	0.005395	0.002745	0.003416	0.004912	0.01397	0.0197	0.0199	0.02174
143	0.009439	0.003737	0.00328	0.00703	0.009482	0.03703	0.152	0.07702	0.006268	0.001785	0.004182	0.007271	0.01286	0.02089	0.02044	0.02127
144	0.006745	0.003749	0.001043	0.007107	0.006857	0.05302	0.1038	0.03332	0.00284	0.0008865	0.003855	0.006883	0.01471	0.01731	0.02087	0.02048
145	0.006983	0.002648	0.004791	0.006279	0.007038	0.06476	0.1132	0.1082	0.002914	0.001944	0.005941	0.007085	0.01548	0.01827	0.02136	0.02047
146	0.007659	0.00337	0.005149	0.007555	0.007586	0.04563	0.08135	0.07392	0.003874	0.003748	0.004742	0.00842	0.01463	0.01797	0.02408	0.02226
147	0.006706	0.004969	0.005066	0.007737	0.006708	0.0353	0.08094	0.06445	0.001684	0.003559	0.004942	0.007195	0.01702	0.01504	0.02252	0.02237
148	0.009775	0.006371	0.003916	0.008443	0.009851	0.04801	0.116	0.02536	0.002139	0.005203	0.001684	0.005715	0.01663	0.01438	0.01966	0.02311
149	0.0079	0.005541	0.003045	0.01063	0.007968	0.04792	0.06054	0.05111	0.001857	0.005089	0.00111	0.007765	0.01798	0.01582	0.0187	0.02606
150	0.007108	0.006176	0.006164	0.007722	0.007167	0.01759	0.1013	0.0851	0.003377	0.005177	0.001282	0.006189	0.01887	0.01456	0.02019	0.02466
151	0.007036	0.008285	0.004588	0.007621	0.007028	0.07366	0.03945	0.03955	0.004523	0.006515	0.001535	0.005819	0.01812	0.01259	0.01965	0.02375
152	0.006151	0.00746	0.005478	0.008531	0.006098	0.02455	0.02041	0.06919	0.004102	0.006733	0.002624	0.006832	0.01815	0.01267	0.02125	0.02347
153	0.008397	0.007403	0.005693	0.00876	0.008315	0.02291	0.03112	0.03805	0.003346	0.007271	0.003749	0.005204	0.0167	0.01332	0.0227	0.02317
154	0.008524	0.008494	0.006577	0.009066	0.008461	0.07037	0.07724	0.05885	0.003839	0.005918	0.005242	0.005576	0.01564	0.01559	0.02382	0.02318
155	0.008918	0.00764	0.002615	0.008808	0.00889	0.01838	0.1703	0.03496	0.003267	0.003886	0.004627	0.005277	0.01668	0.01508	0.02166	0.02323
156	0.009115	0.008184	0.001857	0.008684	0.009081	0.05932	0.05557	0.08099	0.002502	0.004074	0.005077	0.005405	0.01741	0.01693	0.02	0.0231
157	0.009024	0.005931	0.002309	0.009328	0.00896	0.03964	0.1059	0.05468	0.001895	0.002235	0.005789	0.004823	0.01824	0.01794	0.02017	0.02116
158	0.00844	0.005427	0.003521	0.01235	0.008358	0.05246	0.07978	0.08944	0.001693	0.001783	0.004884	0.00597	0.01848	0.01811	0.0208	0.02376
159	0.009028	0.008217	0.00391	0.01383	0.009056	0.0941	0.1068	0.04238	0.001342	0.00416	0.003796	0.007106	0.0187	0.01653	0.01973	0.02492
160	0.007706	0.007633	0.00141	0.01321	0.007779	0.01001	0.1973	0.02836	0.001027	0.00374	0.00508	0.006468	0.01989	0.01803	0.01781	0.02417
161	0.009547	0.007223	0.003696	0.0132	0.009628	0.09635	0.06186	0.0806	0.003037	0.00485	0.004057	0.007484	0.01719	0.02118	0.0158	0.02391
162	0.01099	0.007425	0.001401	0.01064	0.01106	0.03052	0.1637	0.05072	0.004995	0.004402	0.005332	0.00482	0.01499	0.0212	0.0156	0.02298
163	0.009621	0.006608	0.001081	0.01208	0.009668	0.09826	0.01394	0.04359	0.003986	0.006245	0.003992	0.005277	0.01572	0.02173	0.01802	0.02436
164	0.008621	0.006561	0.0006052	0.01292	0.008633	0.0411	0.09686	0.04525	0.004032	0.007928	0.003399	0.006745	0.01536	0.02221	0.01734	0.02516
165	0.008543	0.004096	0.001955	0.01414	0.008495	0.05369	0.04014	0.05985	0.004642	0.007139	0.004269	0.007419	0.0146	0.02282	0.01743	0.02598
166	0.00615	0.002157	0.0003936	0.01234	0.00608	0.04627	0.09711	0.0276	0.004334	0.008035	0.00415	0.007532	0.01695	0.02402	0.01853	0.02499
167	0.006757	0.004431	0.001284	0.008396	0.00667	0.1142	0.1046	0.08426	0.005683	0.01001	0.00441	0.004589	0.01696	0.02751	0.01976	0.02243
168	0.004743	0.0007596	0.003979	0.006419	0.004654	0.06577	0.1363	0.09858	0.006008	0.007599	0.002294	0.003556	0.01922	0.02293	0.01826	0.02024
169	0.007155	0.001848	0.004402	0.00791	0.007113	0.05189	0.06524	0.1304	0.006626	0.004873	0.0014	0.00335	0.01947	0.02133	0.01992	0.0182
170	0.007513	0.004678	0.003613	0.009341	0.007381	0.09207	0.1243	0.03236	0.006143	0.004188	0.001729	0.006916	0.01803	0.01887	0.01726	0.01623
171	0.008637	0.002998	0.002323	0.009247	0.008448	0.03197	0.1609	0.0641	0.003954	0.00493	0.001834	0.005173	0.01798	0.01998	0.0176	0.01773
172	0.01124	0.002552	0.001554	0.008509	0.01105	0.01419	0.0467	0.03558	0.002479	0.003401	0.002114	0.004074	0.01533	0.02038	0.01754	0.017
173	0.009109	0.002417	0.002459	0.004891	0.008852	0.07548	0.05099	0.1141	0.002122	0.004905	0.002637	0.0005523	0.0158	0.02076	0.01709	0.01859
174	0.009229	0.001521	0.001099	0.002963	0.0089	0.07642	0.1045	0.112	0.002821	0.004443	0.002266	0.0009784	0.01421	0.02108	0.0182	0.01683
175	0.009127	0.002221	0.001107	0.005568	0.008767	0.05262	0.1077	0.04348	0.001171	0.004242	0.003252	0.001327	0.01475	0.02074	0.0195	0.01672
176	0.008419	0.002385	0.001304	0.006087	0.0081	0.0608	0.08198	0.007004	0.001814	0.004454	0.002022	0.001591	0.01637	0.02269	0.0185	0.01629
177	0.008404	0.0006177	0.002468	0.005516	0.008095	0.07017	0.05483	0.05255	0.001285	0.005513	0.003167	0.001465	0.01627	0.02224	0.01681	0.01786
178	0.006691	0.0008058	0.002716	0.006039	0.006351	0.05586	0.1249	0.01336	0.001502	0.007299	0.004214	0.002771	0.01616	0.02211	0.01615	0.01814
179	0.007374	0.001403	0.004028	0.006646	0.007012	0.02603	0.06966	0.02655	0.001575	0.006677	0.002305	0.003211	0.01603	0.02073	0.01527	0.01856
180	0.006656	0.002058	0.003163	0.007027	0.006282	0.06617	0.03366	0.03395	0.002799	0.007661	0.001907	0.002502	0.01634	0.02022	0.01666	0.01689
181	0.007125	0.003558	0.004596	0.006907	0.006782	0.06098	0.1092	0.04668	0.003085	0.007461	0.001834	0.003835	0.01569	0.02085	0.0157	0.01662
182	0.008401	0.004947	0.001732	0.00794	0.007973	0.06842	0.09412	0.03762	0.001016	0.00548	0.002269	0.002478	0.01381	0.02032	0.01592	0.01576
183	0.009185	0.004276	0.002477	0.005388	0.008582	0.03189	0.07072	0.07813	0.002362	0.006006	0.004901	0.001354	0.01033	0.02032	0.01713	0.01363
184	0.008372	0.0033	0.002476	0.005683	0.007815	0.04753	0.06378	0.08272	0.0008712	0.002968	0.005524	0.001999	0.01229	0.0182	0.01845	0.01443
185	0.00678	0.003072	0.002995	0.004153	0.006231	0.03091	0.04947	0.06009	0.001837	0.002634	0.004086	0.002179	0.01336	0.01819	0.0174	0.01281
186	0.008267	0.003491	0.003003	0.004685	0.007775	0.0224	0.05285	0.03824	0.002719	0.002471	0.003106	0.002175	0.01287	0.01902	0.01652	0.01537
187	0.009072	0.002992	0.002549	0.00576	0.008629	0.04295	0.08292	0.0634	0.003882	0.001646	0.003502	0.003009	0.01192	0.01896	0.01668	0.01491
188	0.008451	0.001111	0.00437	0.005677	0.008093	0.06707	0.0509	0.03692	0.003329	0.001363	0.004695	0.004118	0.01217	0.01714	0.01774	0.01476
189	0.008228	0.0007434	0.00464	0.007414	0.007738	0.02065	0.03666	0.08044	0.004716	0.0008442	0.007267	0.005407	0.008848	0.0159	0.01892	0.01483
190	0.007487	0.00187	0.003753	0.006577	0.00697	0.06916	0.01266	0.06612	0.003427	0.001495	0.008213	0.003203	0.009576	0.01515	0.01876	0.01301
191	0.008235	0.004099	0.002455	0.00779	0.007714	0.08084	0.1042	0.07789	0.003359	0.002238	0.007829	0.003461	0.01035	0.01708	0.01866	0.01399
192	0.007331	0.005164	0.005103	0.006481	0.006906	0.05252	0.109	0.05004	0.001026	0.00263	0.008338	0.003693	0.01352	0.01868	0.02159	0.01432
193	0.006972	0.006128	0.006535	0.005522	0.006644	0.01807	0.1235	0.0892	0.001593	0.004087	0.009316	0.003104	0.01406	0.02034	0.02234	0.01396
194	0.004623	0.004456	0.006299	0.003945	0.004283	0.1085	0.02265	0.03636	0.00308	0.003681	0.008937	0.002667	0.01543	0.01844	0.02248	0.01239
195	0.004425	0.006723	0.005188	0.003542	0.003898	0.03768	0.1743	0.01979	0.001336	0.006064	0.009071	0.002396	0.01274	0.02008	0.02215	0.01313
196	0.003816	0.00712	0.004968	0.005856	0.003277	0.08957	0.05542	0.06641	0.002278	0.005866	0.008501	0.004036	0.01366	0.01914	0.02201	0.01236
197	0.004797	0.006917	0.002791	0.007421	0.004212	0.03979	0.04718	0.06235	0.005193	0.00634	0.00569	0.004339	0.01574	0.01789	0.01967	0.01454
198	0.004539	0.007436	0.00215	0.005516	0.004152	0.04716	0.06434	0.07056	0.00738	0.006129	0.00441	0.00409	0.0176	0.01768	0.01783	0.01463
199	0.005251	0.008913	0.004733	0.008247	0.005079	0.08263	0.1227	0.1253	0.007542	0.004869	0.005934	0.005051	0.01801	0.01853	0.01807	0.01498
200	0.005337	0.007296	0.005135	0.0091	0.005139	0.04215	0.08787	0.04033	0.006299	0.003581	0.00523	0.005499	0.01669	0.01653	0.01715	0.0152
201	0.003994	0.008182	0.006111	0.00717	0.003986	0.05228	0.1255	0.06448	0.006428	0.003794	0.004975	0.003047	0.01801	0.01711	0.01832	0.01446
202	0.003268	0.008746	0.006842	0.007772	0.00315	0.0334	0.05291	0.02909	0.00503	0.004023	0.005215	0.00319	0.01736	0.0179	0.01845	0.01493
203	0.005652	0.007256	0.007741	0.007254	0.005515	0.06337	0.01333	0.08387	0.007049	0.003988	0.005725	0.003491	0.01911	0.01708	0.01897	0.01601
204	0.002947	0.006117	0.006993	0.005388	0.002725	0.09099	0.1278	0.06203	0.006873	0.005075	0.004247	0.002946	0.01994	0.01673	0.01843	0.01678
205	0.004718	0.006972	0.006538	0.003641	0.004534	0.06146	0.09593	0.0155	0.00459	0.006729	0.003235	0.004527	0.01704	0.01809	0.01841	0.01579
206	0.004073	0.006752	0.005994	0.005475	0.003857	0.0192	0.1335	0.03174	0.004143	0.006759	0.003905	0.005243	0.0172	0.01784	0.01823	0.0179
207	0.003129	0.006534	0.005434	0.004109	0.002815	0.05518	0.0168	0.06169	0.004027	0.00667	0.003488	0.006005	0.01586	0.01749	0.01716	0.01885
208	0.002293	0.006781	0.00702	0.003367	0.001932	0.06201	0.009271	0.0675	0.003066	0.006128	0.006002	0.005231	0.01411	0.017	0.01837	0.01739
209	0.003056	0.006182	0.008906	0.006358	0.002636	0.01022	0.09869	0.0829	0.002461	0.005782	0.007476	0.006171	0.01374	0.01603	0.01967	0.01796
210	0.003348	0.007051	0.006005	0.006876	0.002935	0.04696	0.04711	0.01559	0.001904	0.006065	0.004192	0.008373	0.01304	0.01663	0.01654	0.01986
211	0.005146	0.007942	0.006116	0.007936	0.004775	0.04143	0.02784	0.06725	0.001322	0.0069	0.00381	0.006824	0.01275	0.0173	0.01596	0.01888
212	0.004797	0.00699	0.009742	0.007708	0.004522	0.0263	0.1075	0.02031	0.00297	0.005766	0.007121	0.007157	0.01248	0.01678	0.01851	0.01836
213	0.004351	0.006646	0.01078	0.006235	0.004218	0.07108	0.09937	0.08489	0.003149	0.006135	0.006695	0.006697	0.01334	0.0154	0.01911	0.01683
214	0.005992	0.007664	0.007256	0.005972	0.005969	0.03723	0.09121	0.02574	0.003642	0.007609	0.004669	0.005924	0.01282	0.01613	0.01665	0.01695
215	0.005027	0.007514	0.008905	0.006228	0.005187	0.03866	0.01072	0.08727	0.006975	0.006377	0.004974	0.005705	0.01541	0.01387	0.01881	0.01584
216	0.005164	0.008717	0.008062	0.004138	0.005351	0.04879	0.04153	0.0462	0.007026	0.00687	0.005486	0.003691	0.01583	0.0153	0.01885	0.01504
217	0.007191	0.008664	0.009692	0.004945	0.007406	0.03561	0.1059	0.04338	0.008183	0.005533	0.00715	0.001924	0.01651	0.01528	0.01982	0.01258
218	0.007657	0.007147	0.01022	0.006689	0.00784	0.1085	0.0731	0.07446	0.005956	0.003769	0.007257	0.004237	0.01483	0.0127	0.02049	0.01234
219	0.008032	0.008311	0.01093	0.006529	0.008323	0.06367	0.1503	0.08008	0.006985	0.006809	0.00876	0.002839	0.01767	0.01125	0.02114	0.01227
220	0.006552	0.007558	0.009565	0.00438	0.006824	0.06635	0.1658	0.0467	0.00554	0.006106	0.008602	0.001764	0.01693	0.01312	0.01923	0.01335
221	0.009222	0.009361	0.006983	0.005042	0.009607	0.04767	0.112	0.05449	0.009915	0.008797	0.006075	0.005347	0.01959	0.01347	0.018	0.01526
222	0.00644	0.01238	0.006314	0.006208	0.006867	0.06577	0.08817	0.0316	0.007226	0.00936	0.004523	0.006534	0.01947	0.01564	0.01839	0.01732
223	0.007174	0.012	0.00955	0.009027	0.007687	0.01731	0.1385	0.04932	0.005571	0.01035	0.005932	0.008165	0.01883	0.01543	0.02093	0.01477
224	0.007979	0.01133	0.009796	0.01062	0.0085	0.02383	0.06544	0.07119	0.006381	0.009514	0.005926	0.008541	0.01758	0.01864	0.02201	0.01577
225	0.007081	0.01097	0.01165	0.01116	0.007588	0.05887	0.07618	0.05146	0.004878	0.007946	0.00812	0.008286	0.01675	0.01699	0.02339	0.01588
226	0.005581	0.01218	0.01025	0.01124	0.006156	0.02565	0.1122	0.0369	0.003464	0.008828	0.00889	0.01033	0.01914	0.01912	0.02366	0.01858
227	0.005443	0.01011	0.01053	0.01077	0.006063	0.03036	0.0643	0.0636	0.005611	0.007765	0.008621	0.008896	0.02176	0.01941	0.02354	0.01831
228	0.005608	0.009359	0.01088	0.009292	0.006184	0.0693	0.04493	0.03192	0.003479	0.006166	0.008694	0.008063	0.01974	0.01829	0.02504	0.01911
229	0.003096	0.01068	0.01262	0.007704	0.003528	0.07546	0.05423	0.04323	0.004183	0.005425	0.01164	0.007821	0.01887	0.01654	0.02692	0.01994
230	0.002852	0.008063	0.01067	0.00599	0.003188	0.06335	0.1214	0.05497	0.006448	0.003504	0.008329	0.007035	0.0199	0.0173	0.02588	0.0206
231	0.002808	0.00974	0.01161	0.005994	0.003054	0.0925	0.1139	0.1251	0.005398	0.006423	0.01117	0.007705	0.01832	0.01918	0.02753	0.02072
232	0.003183	0.009209	0.00951	0.004678	0.003257	0.06905	0.1206	0.0257	0.005449	0.008388	0.01018	0.008337	0.01745	0.01924	0.02457	0.02167
233	0.004335	0.009543	0.0109	0.008159	0.004476	0.03436	0.1112	0.07932	0.005041	0.009366	0.01021	0.008916	0.01632	0.02007	0.02464	0.0235
234	0.002706	0.01205	0.01023	0.00855	0.002836	0.07566	0.03851	0.06521	0.003966	0.01043	0.009808	0.008786	0.0164	0.02052	0.0234	0.02252
235	0.002822	0.01284	0.01507	0.007488	0.002878	0.04651	0.1679	0.08567	0.002147	0.009031	0.01219	0.0064	0.01581	0.02139	0.02635	0.02109
236	0.001319	0.01076	0.01496	0.006727	0.001273	0.1294	0.02105	0.07694	0.002209	0.0112	0.01262	0.007964	0.0149	0.1165	0.02624	0.02139
237	0.001309	0.01274	0.01319	0.007284	0.001307	0.06772	0.1356	0.05789	0.002089	0.01078	0.01172	0.006999	0.01657	0.01991	0.02426	0.02129
238	0.001284	0.01056	0.01583	0.004811	0.001225	0.05646	0.07976	0.06183	0.003939	0.009014	0.01391	0.006292	0.01581	0.01993	0.02537	0.02053
239	0.002762	0.01024	0.01751	0.003045	0.002817	0.02874	0.1	0.01404	0.004649	0.00724	0.01427	0.004455	0.01542	0.01834	0.02704	0.01891
240	0.001887	0.009875	0.01775	0.0008522	0.002031	0.03257	0.03122	0.06184	0.004207	0.007901	0.01375	0.001798	0.01715	0.01929	0.02725	0.01684
241	0.001247	0.007627	0.01836	0.00349	0.001437	0.07519	0.0965	0.112	0.006721	0.006078	0.01436	0.003633	0.01837	0.01765	0.02875	0.01562
242	0.001582	0.009919	0.01594	0.005594	0.001668	0.1165	0.1271	0.03862	0.008567	0.008626	0.01303	0.005552	0.0208	0.01704	0.0277	0.01247
243	0.00105	0.01016	0.01366	0.008231	0.0008749	0.03458	0.1216	0.01093	0.009289	0.009603	0.01064	0.007022	0.02265	0.01958	0.02635	0.0105
244	0.002789	0.01251	0.01235	0.008125	0.002574	0.04846	0.02269	0.03922	0.01101	0.01256	0.01092	0.007497	0.02498	0.02073	0.02522	0.009629
245	0.002344	0.01102	0.0139	0.006035	0.002203	0.07728	0.06237	0.04668	0.009523	0.01169	0.01228	0.004595	0.02242	0.02153	0.02546	0.0127
246	0.0014	0.01288	0.01468	0.005737	0.001351	0.0358	0.1151	0.1025	0.007612	0.01202	0.0112	0.005045	0.02155	0.02217	0.02474	0.01304
247	0.002147	0.01227	0.01535	0.005523	0.002146	0.05212	0.04587	0.05454	0.007516	0.01035	0.01039	0.004697	0.02186	0.01968	0.02449	0.01357
248	0.002253	0.006711	0.01708	0.006555	0.002207	0.1164	0.05494	0.0532	0.009086	0.007493	0.01121	0.004432	0.02294	0.01858	0.02597	0.01216
249	0.004096	0.008594	0.01438	0.003963	0.004016	0.07252	0.1361	0.0405	0.009414	0.007703	0.009193	0.0009336	0.02296	0.01868	0.0239	0.01495
250	0.003884	0.008043	0.01482	0.003432	0.003855	0.06201	0.07197	0.05888	0.008527	0.006688	0.008611	0.002192	0.02132	0.02092	0.02384	0.0162
251	0.006009	0.008141	0.01434	0.00271	0.005978	0.01379	0.04992	0.02649	0.0104	0.007966	0.009221	0.004775	0.02284	0.02087	0.02321	0.01578
252	0.003021	0.008838	0.01309	0.004525	0.002987	0.04773	0.0585	0.127	0.008282	0.007049	0.007542	0.005255	0.02231	0.02233	0.02189	0.01424
253	0.004252	0.007682	0.01361	0.00606	0.004252	0.06201	0.08049	0.07484	0.009507	0.00702	0.008301	0.005504	0.0232	0.02255	0.02069	0.01234
254	0.006228	0.006423	0.01309	0.003506	0.00627	0.01843	0.1064	0.04272	0.01078	0.006032	0.008117	0.005128	0.02391	0.02139	0.02033	0.01473
255	0.00619	0.004005	0.01383	0.002515	0.006252	0.04072	0.07137	0.08224	0.01083	0.004582	0.008587	0.006085	0.02439	0.01945	0.02165	0.01368
256	0.00557	0.004379	0.01329	0.001817	0.005614	0.03869	0.02809	0.09464	0.009623	0.002032	0.007645	0.009506	0.02456	0.01939	0.0214	0.01749
257	0.003925	0.002518	0.01382	0.00333	0.003924	0.08474	0.0683	0.04711	0.009004	0.001255	0.004966	0.008338	0.02354	0.01895	0.02204	0.01643
258	0.005254	0.003707	0.01062	0.00803	0.005218	0.01478	0.138	0.1178	0.009632	0.001944	0.00278	0.00477	0.02476	0.01934	0.02035	0.1593
259	0.005642	0.004744	0.008484	0.008292	0.005585	0.04146	0.1014	0.01058	0.009363	0.002542	0.001493	0.01188	0.02422	0.01874	0.01839	0.01579
260	0.008375	0.005282	0.008988	0.007252	0.008495	0.05015	0.05098	0.05503	0.007827	0.003778	0.002969	0.01094	0.02316	0.01962	0.01841	0.01741
261	0.009497	0.004842	0.0101	0.00411	0.009764	0.05776	0.1226	0.1026	0.00695	0.003628	0.003548	0.008382	0.0229	0.02059	0.01778	0.01728
262	0.01034	0.008181	0.00837	0.002709	0.01064	0.08247	0.09194	0.1259	0.006536	0.005124	0.0009023	0.005771	0.02394	0.02333	0.01672	0.01706
263	0.01237	0.008267	0.006959	0.002891	0.01274	0.0491	0.03901	0.02132	0.006866	0.005718	0.002491	0.005213	0.02347	0.02412	0.014	0.01891
264	0.01103	0.008206	0.008168	0.003912	0.01138	0.05145	0.05718	0.05978	0.006028	0.005746	0.004987	0.003437	0.02392	0.02456	0.01382	0.01839
265	0.01137	0.009452	0.007465	0.004665	0.01174	0.07681	0.07894	0.07085	0.006304	0.008342	0.005171	0.003888	0.02399	0.02681	0.01377	0.01883
266	0.01372	0.01284	0.006998	0.004395	0.01409	0.02164	0.1334	0.0672	0.008635	0.01072	0.004197	0.003727	0.02588	0.0304	0.01453	0.01921
267	0.01547	0.01089	0.009648	0.004483	0.01585	0.04829	0.06321	0.006905	0.009354	0.01007	0.00382	0.005271	0.02522	0.02877	0.01782	0.01928
268	0.01644	0.009844	0.008742	0.001627	0.01692	0.06131	0.01085	0.1381	0.008431	0.007606	0.003801	0.005221	0.0244	0.02673	0.01849	0.02016
269	0.01697	0.008334	0.006651	0.002865	0.01741	0.09407	0.1442	0.07316	0.009738	0.006366	0.002741	0.006192	0.02687	0.02402	0.01727	0.02148
270	0.01656	0.009781	0.008565	0.004016	0.01693	0.09196	0.158	0.027	0.01045	0.006601	0.003134	0.007185	0.02827	0.02481	0.01933	0.02339
271	0.01329	0.008231	0.01117	0.005758	0.01364	0.05541	0.1759	0.02284	0.006957	0.003382	0.002094	0.005762	0.02612	0.02383	0.02148	0.02393
272	0.01375	0.008057	0.01233	0.0056	0.01398	0.03089	0.1534	0.05948	0.007942	0.003443	0.003337	0.005421	0.02848	0.02489	0.02367	0.02519
273	0.01736	0.006396	0.01216	0.006864	0.01754	0.09574	0.08701	0.02864	0.01136	0.003916	0.003478	0.00722	0.03123	0.02479	0.02421	0.02654
274	0.01613	0.008219	0.01186	0.008386	0.01627	0.04979	0.1177	0.09682	0.009787	0.004061	0.005483	0.008737	0.03084	0.02565	0.02565	0.02943
275	0.01588	0.01061	0.0108	0.006429	0.01597	0.06309	0.06971	0.02067	0.009003	0.005945	0.005294	0.007719	0.03147	0.02738	0.02523	0.02995
276	0.01477	0.01197	0.01169	0.00784	0.01476	0.04678	0.04979	0.07307	0.007424	0.007936	0.007517	0.008421	0.03093	0.02997	0.02664	0.03098
277	0.01454	0.01127	0.01185	0.008481	0.01443	0.01992	0.07972	0.01846	0.007687	0.005545	0.008483	0.009844	0.03146	0.02943	0.0275	0.03302
278	0.01289	0.008802	0.01101	0.007821	0.0127	0.06511	0.03995	0.08185	0.006147	0.00413	0.007361	0.008949	0.03005	0.02755	0.02726	0.0323
279	0.01425	0.009101	0.008516	0.007629	0.01396	0.08694	0.039	0.05297	0.007807	0.004321	0.004425	0.009574	0.03215	0.02847	0.02595	0.03313
280	0.0135	0.008516	0.007418	0.006993	0.01309	0.04418	0.1187	0.01923	0.008868	0.004758	0.004666	0.008619	0.03364	0.02807	0.02567	0.03304
281	0.01176	0.008153	0.009484	0.006359	0.0113	0.1179	0.05884	0.01937	0.008646	0.003265	0.006786	0.009034	0.03256	0.02714	0.02778	0.03366
282	0.01007	0.00761	0.008405	0.005459	0.00951	0.06981	0.1337	0.03658	0.008624	0.001889	0.00678	0.007007	0.03323	0.02726	0.02816	0.03267
283	0.009582	0.007319	0.01022	0.005224	0.009012	0.0608	0.1283	0.07939	0.007714	0.003686	0.00741	0.006477	0.03183	0.02792	0.02979	0.03217
284	0.01054	0.007126	0.008499	0.005768	0.009943	0.03066	0.05431	0.07318	0.008141	0.003698	0.005833	0.006024	0.03274	0.02768	0.02852	0.03134
285	0.01231	0.006982	0.008433	0.005277	0.01181	0.02948	0.07257	0.05155	0.006312	0.004821	0.007184	0.007352	0.03165	0.02836	0.02922	0.03287
286	0.01339	0.008623	0.005311	0.005941	0.01297	0.07851	0.05722	0.09522	0.00589	0.006104	0.004817	0.007221	0.0317	0.02923	0.02633	0.03278
287	0.01354	0.009402	0.008238	0.005945	0.01316	0.05478	0.1943	0.04768	0.006296	0.005512	0.005719	0.006983	0.03225	0.02987	0.02885	0.03225
288	0.01261	0.007402	0.01081	0.007275	0.01221	0.01583	0.1087	0.05169	0.005843	0.004243	0.007013	0.005307	0.0322	0.02716	0.03149	0.03095
289	0.013	0.005714	0.008794	0.007181	0.01261	0.02899	0.09429	0.03577	0.006367	0.004012	0.005071	0.005804	0.03283	0.02628	0.02993	0.03054
290	0.01381	0.006715	0.00722	0.008088	0.01341	0.0589	0.1154	0.0519	0.007943	0.004431	0.003804	0.006269	0.03498	0.02774	0.02889	0.03063
291	0.016	0.006898	0.004899	0.009079	0.01566	0.08358	0.07238	0.04234	0.008484	0.005979	0.003296	0.007083	0.03498	0.02778	0.02636	0.03005
292	0.01495	0.005852	0.005361	0.01181	0.01468	0.01747	0.06432	0.07512	0.007073	0.005872	0.003205	0.008588	0.03308	0.02685	0.02611	0.03213
293	0.01707	0.004067	0.007523	0.01123	0.01682	0.02139	0.03176	0.08179	0.009567	0.005103	0.005129	0.007576	0.03511	0.02612	0.02722	0.0318
294	0.01338	0.0003117	0.00866	0.01197	0.01301	0.07857	0.01174	0.04293	0.009509	0.0008713	0.00448	0.007779	0.03569	0.02262	0.02823	0.03239
295	0.01313	0.0009006	0.008877	0.0109	0.01278	0.01564	0.0217	0.04861	0.009081	0.001778	0.004632	0.007268	0.0341	0.02157	0.02854	0.03225
296	0.01225	0.0008775	0.01149	0.01038	0.01187	0.01969	0.09137	0.04498	0.008233	0.003288	0.005674	0.006737	0.03378	0.02307	0.03134	0.03296
297	0.01013	0.001608	0.009712	0.009635	0.009694	0.02593	0.05726	0.08782	0.00648	0.003642	0.004735	0.006579	0.03121	0.02448	0.03005	0.03097
298	0.0123	0.001394	0.01065	0.008645	0.01187	0.07735	0.03798	0.094	0.007932	0.004097	0.006667	0.006469	0.03365	0.02545	0.03082	0.03039
299	0.01443	0.002159	0.008388	0.007827	0.01412	0.07996	0.1318	0.05097	0.008322	0.005679	0.006808	0.00765	0.03236	0.02622	0.02889	0.0305
300	0.01455	0.003571	0.009775	0.006569	0.01433	0.05639	0.05424	0.04202	0.008084	0.006044	0.007893	0.006131	0.03138	0.0268	0.03051	0.02847

